Unconditional full linear convergence and quasi-optimal complexity of smoothed adaptive finite element methods

We present the first rigorous convergence analysis of the smoothed adaptive finite element method (S-AFEM) proposed in [Mulita, Giani, Heltai: SIAM J. Sci. Comput. 43, 2021]. S-AFEM modifies the classical adaptive finite element method (AFEM) by performing accurate discrete solves only on periodically determined mesh levels, while the intermediate levels employ a fixed number of cheap smoothing iterations. Numerical experiments in that work showed that this strategy generates adapted meshes comparable to those of AFEM at substantially lower computational cost. In this paper, we prove unconditional full R-linear convergence of a suitable quasi-error quantity and, for sufficiently small adaptivity parameters, optimal convergence rates with respect to the overall computational cost. The analysis requires only a mild uniform stability assumption on the employed smoother, satisfied by standard methods such as Richardson, Gauss-Seidel, conjugate gradient, and multigrid schemes. Our results apply to general second-order linear elliptic PDEs and show that S-AFEM retains all desired abstract convergence guarantees of AFEM while reducing the cumulative computational time. Numerical experiments validate the theory, analyze runtime performance, and underline the potential of S-AFEM for speed-up in AFEM computations.

==> plots/KelloggCcard/p2_L10_K10_Ccard10_theta50_solver-multigrid-lowOrderVcycle_lambda0.001_smoother-gaussSeidel_nStepsInf.csv <==
isExactLevel,nElements,   nDofs,    work,        eta,      error, errorExact,nMarkedDoerfler, nMarked,cardControl,solverIterations,    runtime,solutionTime
           1,       16,      41,      32,2.32469e+01,7.71833e-01,7.71833e-01,              3,       3,          0,               2,6.71680e-02, 2.26360e-02
           0,       37,      86,     402,1.95982e+01,6.57428e-01,6.57352e-01,              3,       3,          0,              10,1.43435e-01, 1.09190e-02
           0,       65,     142,    1052,1.60370e+01,5.74212e-01,5.72771e-01,              3,       3,          0,              10,2.34028e-01, 1.05780e-02
           0,       93,     198,    1982,1.32406e+01,5.10605e-01,5.05459e-01,              3,       3,          0,              10,3.46664e-01, 2.32830e-02
           0,      121,     254,    3192,1.10061e+01,4.61640e-01,4.50376e-01,              3,       3,          0,              10,4.43112e-01, 1.83270e-02
           0,      149,     310,    4682,9.20127e+00,4.23782e-01,4.04346e-01,              3,       3,          0,              10,5.42576e-01, 1.81110e-02
           0,      177,     366,    6452,7.73409e+00,3.94363e-01,3.65246e-01,              3,       3,          0,              10,6.49328e-01, 2.38790e-02
           0,      205,     422,    8502,6.53729e+00,3.71329e-01,3.31589e-01,              3,       3,          0,              10,7.88201e-01, 2.76450e-02
           0,      233,     478,   10832,5.55985e+00,3.53090e-01,3.02300e-01,              3,       3,          0,              10,9.51523e-01, 3.03950e-02
           0,      261,     534,   13442,4.76215e+00,3.38427e-01,2.76579e-01,              4,       4,          0,              10,1.06570e+00, 3.01090e-02
           1,      328,     669,   19674,6.21382e+00,2.54894e-01,2.53376e-01,              3,       3,          0,              19,1.39371e+00, 2.74442e-01
           0,      356,     725,   23234,5.11203e+00,2.40163e-01,2.33113e-01,              3,       3,          0,              10,1.46634e+00, 1.64800e-02
           0,      384,     781,   27074,4.27354e+00,2.30233e-01,2.14961e-01,              3,       3,          0,              10,1.53621e+00, 1.50090e-02
           0,      412,     837,   31194,3.61017e+00,2.23362e-01,1.98622e-01,              3,       3,          0,              10,1.61723e+00, 1.68230e-02
           0,      440,     893,   35594,3.08065e+00,2.18471e-01,1.83855e-01,              4,       4,          0,              10,1.77491e+00, 1.72640e-02
           0,      488,     989,   40474,2.61824e+00,2.15243e-01,1.70348e-01,              4,       4,          0,              10,1.95900e+00, 3.97390e-02
           0,      520,    1053,   45674,2.26438e+00,2.12944e-01,1.58151e-01,              4,       4,          0,              10,2.09859e+00, 3.80610e-02
           0,      552,    1117,   51194,1.98486e+00,2.11138e-01,1.47028e-01,              4,       4,          0,              10,2.19922e+00, 2.13040e-02
           0,      584,    1181,   57034,1.76618e+00,2.09596e-01,1.36865e-01,              7,       7,          0,              10,2.36574e+00, 2.37720e-02
           0,      835,    1686,   65384,1.59100e+00,2.07515e-01,1.25906e-01,             14,      14,          0,              10,2.54464e+00, 5.31970e-02
           1,      986,    1989,   96936,2.67107e+00,1.22023e-01,1.16574e-01,              4,       4,          0,              32,3.60943e+00, 9.52587e-01
           0,     1018,    2053,  107116,2.24432e+00,1.18216e-01,1.08508e-01,              4,       4,          0,              10,3.75902e+00, 3.56600e-02
           0,     1050,    2117,  117616,1.92112e+00,1.16072e-01,1.01071e-01,              4,       4,          0,              10,3.86219e+00, 2.94280e-02
           0,     1082,    2181,  128436,1.67246e+00,1.14901e-01,9.42053e-02,              4,       4,          0,              10,3.95887e+00, 2.24570e-02
           0,     1114,    2245,  139576,1.48152e+00,1.14294e-01,8.78623e-02,              6,       6,          0,              10,4.07299e+00, 3.34910e-02
           0,     1186,    2389,  151436,1.33595e+00,1.13990e-01,8.19742e-02,             12,      12,          0,              10,4.18795e+00, 2.90850e-02
           0,     1278,    2573,  164216,1.22491e+00,1.13849e-01,7.65071e-02,             41,      41,          0,              10,4.32271e+00, 4.37350e-02
           0,     1517,    3054,  179386,1.01673e+00,1.13571e-01,7.11837e-02,             44,      44,          0,              10,4.52177e+00, 3.16070e-02
           0,     1792,    3605,  197306,8.36237e-01,1.13358e-01,6.62526e-02,             42,      42,          0,              10,4.74818e+00, 7.55320e-02
           0,     2038,    4097,  217686,7.02419e-01,1.13213e-01,6.17448e-02,             47,      47,          0,              10,4.87250e+00, 3.70200e-02
           1,     2301,    4624,  316629,1.27126e+00,6.27564e-02,5.75807e-02,              3,       3,          0,              43,6.39380e+00, 1.43535e+00
           0,     2329,    4680,  339919,1.06527e+00,6.13257e-02,5.38257e-02,              4,       4,          0,              10,6.51056e+00, 3.27410e-02
           0,     2365,    4752,  363569,9.09784e-01,6.06090e-02,5.03297e-02,              4,       4,          0,              10,6.62244e+00, 3.15130e-02
           0,     2397,    4816,  387539,7.91085e-01,6.03019e-02,4.70930e-02,              4,       4,          0,              10,6.76475e+00, 3.10500e-02
           0,     2429,    4880,  411829,7.00050e-01,6.02200e-02,4.40912e-02,              6,       6,          0,              10,6.90511e+00, 4.39560e-02
           0,     2501,    5024,  436839,6.30717e-01,6.02505e-02,4.12967e-02,             11,      11,          0,              10,7.02881e+00, 3.13690e-02
           0,     2593,    5208,  462769,5.77889e-01,6.03341e-02,3.86971e-02,             59,      59,          0,              10,7.16519e+00, 3.38890e-02
           0,     2911,    5844,  491879,4.93231e-01,6.03711e-02,3.61763e-02,             83,      83,          0,              10,7.43727e+00, 3.99130e-02
           0,     3389,    6800,  525769,4.12946e-01,6.04101e-02,3.38068e-02,            127,     127,          0,              10,7.70898e+00, 5.21050e-02
           0,     4106,    8237,  566829,3.41147e-01,6.04624e-02,3.15807e-02,            133,     133,          0,              10,7.94111e+00, 7.13180e-02
           1,     4906,    9839,  772881,5.99253e-01,3.47508e-02,2.94925e-02,              4,       4,          0,              42,1.28070e+01, 4.60148e+00
           0,     4938,    9903,  822261,5.04233e-01,3.43008e-02,2.76989e-02,              4,       4,          0,              10,1.31439e+01, 1.27591e-01
           0,     4970,    9967,  871961,4.33008e-01,3.41205e-02,2.60393e-02,              4,       4,          0,              10,1.33354e+01, 6.32080e-02
           0,     5002,   10031,  921981,3.78486e-01,3.40854e-02,2.45048e-02,              4,       4,          0,              10,1.34799e+01, 3.25500e-02
           0,     5034,   10095,  972321,3.36844e-01,3.41258e-02,2.30876e-02,              7,       7,          0,              10,1.36581e+01, 4.17490e-02
           0,     5126,   10279, 1023581,3.05287e-01,3.41989e-02,2.17718e-02,             38,      38,          0,              10,1.38705e+01, 5.75580e-02
           0,     5384,   10795, 1077421,2.73527e-01,3.42513e-02,2.04996e-02,            132,     132,          0,              10,1.41090e+01, 6.74020e-02
           0,     6176,   12379, 1139181,2.30669e-01,3.42774e-02,1.92672e-02,            219,     219,          0,              10,1.45790e+01, 7.22090e-02
           0,     7466,   14969, 1213841,1.92224e-01,3.40136e-02,1.74958e-02,            252,     252,          0,              10,1.50501e+01, 1.14641e-01
           0,     8982,   18001, 1303661,1.58904e-01,3.40033e-02,1.61742e-02,            273,     273,          0,              10,1.54316e+01, 1.26028e-01
           1,    10633,   21310, 1728981,2.81391e-01,1.97234e-02,1.48367e-02,              4,       4,          0,              40,2.26169e+01, 6.93527e+00
           0,    10665,   21374, 1835631,2.36814e-01,1.95963e-02,1.39509e-02,              4,       4,          0,              10,2.32952e+01, 1.12465e-01
           0,    10697,   21438, 1942601,2.03531e-01,1.95671e-02,1.31317e-02,              4,       4,          0,              10,2.39038e+01, 2.25668e-01
           0,    10729,   21502, 2049891,1.78021e-01,1.95880e-02,1.23748e-02,              5,       5,          0,              10,2.42601e+01, 1.24033e-01
           0,    10777,   21598, 2157661,1.58533e-01,1.96330e-02,1.16754e-02,              7,       7,          0,              10,2.45649e+01, 7.68180e-02
           0,    10853,   21750, 2266191,1.43775e-01,1.96866e-02,1.10287e-02,             92,      70,          1,              10,2.56179e+01, 1.00823e-01
           0,    11357,   22758, 2379761,1.29142e-01,1.96975e-02,1.03392e-02,            394,     394,          0,              10,2.63464e+01, 2.63993e-01
           0,    13625,   27298, 2516011,1.08266e-01,1.96579e-02,9.53213e-03,            459,     459,          0,              10,2.68302e+01, 9.86250e-02
           0,    16421,   32890, 2680221,8.95738e-02,1.96740e-02,8.84759e-03,            542,     542,          0,              10,2.76278e+01, 1.66436e-01
           0,    19632,   39313, 2876541,7.39604e-02,1.96731e-02,8.14168e-03,            793,     793,          0,              10,2.85347e+01, 2.64144e-01
           1,    24349,   48748, 4045293,1.41857e-01,1.05443e-02,7.52675e-03,              3,       3,          0,              48,4.58352e+01, 1.68101e+01
           0,    24377,   48804, 4289063,1.18981e-01,1.04788e-02,7.09195e-03,              4,       4,          0,              10,4.64304e+01, 1.86133e-01
           0,    24413,   48876, 4533193,1.01456e-01,1.04633e-02,6.68912e-03,              4,       4,          0,              10,4.70444e+01, 1.42529e-01
           0,    24445,   48940, 4777643,8.80608e-02,1.04743e-02,6.31844e-03,              4,       4,          0,              10,4.77266e+01, 2.17141e-01
           0,    24477,   49004, 5022413,7.77790e-02,1.04982e-02,5.97718e-03,              6,       6,          0,              10,4.83823e+01, 2.24533e-01
           0,    24549,   49148, 5267903,6.99450e-02,1.05271e-02,5.66220e-03,             10,      10,          0,              10,5.04642e+01, 1.40155e-01
           0,    24641,   49332, 5514313,6.39767e-02,1.05572e-02,5.37207e-03,            541,     100,          1,              10,5.16552e+01, 4.99175e-01
           0,    25255,   50560, 5766863,5.81536e-02,1.05713e-02,5.05339e-03,           1279,    1000,          1,              10,5.38531e+01, 2.39430e-01
           0,    30978,   62019, 6076643,4.74783e-02,1.04906e-02,4.51670e-03,           1447,    1447,          0,              10,5.48987e+01, 1.85243e-01
           0,    39001,   78084, 6466653,3.82246e-02,1.04568e-02,4.07989e-03,           1620,    1620,          0,              10,5.67094e+01, 3.49482e-01
           1,    47966,   96015, 9056817,7.34514e-02,5.37956e-03,3.77793e-03,              3,       3,          0,              54,9.07737e+01, 3.27432e+01
           0,    47994,   96071, 9536757,6.15818e-02,5.33981e-03,3.56145e-03,              4,       4,          0,              10,9.26780e+01, 4.54594e-01
           0,    48030,   96143,10017057,5.25011e-02,5.32722e-03,3.36098e-03,              4,       4,          0,              10,9.43665e+01, 4.72381e-01
           0,    48062,   96207,10497677,4.55708e-02,5.32949e-03,3.17660e-03,              4,       4,          0,              10,9.77190e+01, 4.03769e-01
           0,    48094,   96271,10978617,4.02564e-02,5.33939e-03,3.00697e-03,              6,       6,          0,              10,1.01523e+02, 8.84736e-01
           0,    48166,   96415,11460277,3.62105e-02,5.35261e-03,2.85049e-03,             10,      10,          0,              10,1.04400e+02, 8.75503e-01
           0,    48258,   96599,11942857,3.31308e-02,5.36697e-03,2.70646e-03,           1088,     100,          1,              10,1.06924e+02, 4.33763e-01
           0,    48806,   97695,12430917,3.03887e-02,5.38586e-03,2.56916e-03,           2698,    1000,          1,              10,1.08926e+02, 7.21510e-01
           0,    54671,  109432,12977627,2.62035e-02,5.36356e-03,2.34629e-03,           3781,    3781,          0,              10,1.11561e+02, 6.32412e-01
           0,    74048,  148191,13718107,2.03389e-02,5.33919e-03,2.11586e-03,           3296,    3296,          0,              10,1.16618e+02, 6.40284e-01
           1,    91186,  182471,18368593,3.67237e-02,2.86840e-03,1.90898e-03,              4,       4,          0,              51,1.75134e+02, 5.11252e+01
           0,    91218,  182535,19280773,3.07967e-02,2.85114e-03,1.80174e-03,              4,       4,          0,              10,1.79927e+02, 1.57773e+00
           0,    91250,  182599,20193273,2.64103e-02,2.84631e-03,1.70293e-03,              4,       4,          0,              10,1.83098e+02, 7.91994e-01
           0,    91282,  182663,21106093,2.30560e-02,2.84814e-03,1.61201e-03,              4,       4,          0,              10,1.86790e+02, 8.77089e-01
           0,    91314,  182727,22019233,2.04967e-02,2.85339e-03,1.52849e-03,              7,       7,          0,              10,1.90916e+02, 1.32454e+00
           0,    91406,  182911,22933293,1.85597e-02,2.86008e-03,1.45142e-03,            159,      70,          1,              10,1.95844e+02, 2.00180e+00
           0,    91798,  183695,23851273,1.69166e-02,2.87047e-03,1.38031e-03,           3631,     700,          1,              10,1.99227e+02, 8.36941e-01
           0,    96632,  193363,24817593,1.51491e-02,2.87004e-03,1.28957e-03,           6282,    6282,          0,              10,2.03929e+02, 9.04848e-01
           0,   127514,  255153,26092733,1.20229e-02,2.84703e-03,1.14570e-03,           5928,    5928,          0,              10,2.10763e+02, 1.51807e+00
           0,   156502,  313161,27657753,9.77699e-03,2.83697e-03,1.03011e-03,           7037,    7037,          0,              10,2.17786e+02, 1.72869e+00
           1,   191289,  382738,38178648,1.85327e-02,1.47465e-03,9.56048e-04,              4,       4,          0,              55,3.53556e+02, 1.29332e+02
           0,   191321,  382802,40091858,1.55004e-02,1.46556e-03,9.02507e-04,              4,       4,          0,              10,3.61076e+02, 2.12145e+00
           0,   191353,  382866,42005388,1.32543e-02,1.46278e-03,8.53183e-04,              4,       4,          0,              10,3.69143e+02, 2.07875e+00
           0,   191385,  382930,43919238,1.15332e-02,1.46342e-03,8.07808e-04,              4,       4,          0,              10,3.76219e+02, 1.84340e+00
           0,   191417,  382994,45833408,1.02161e-02,1.46585e-03,7.66136e-04,              6,       6,          0,              10,3.83287e+02, 2.01141e+00
           0,   191489,  383138,47748298,9.21613e-03,1.46907e-03,7.27773e-04,             12,      12,          0,              10,3.89893e+02, 1.71673e+00
           0,   191581,  383322,49664108,8.45718e-03,1.47259e-03,6.92537e-04,           5174,     120,          1,              10,3.96909e+02, 1.85223e+00
           0,   192103,  384366,51585138,7.79181e-03,1.47782e-03,6.60098e-04,          12134,    1200,          1,              10,4.07068e+02, 3.05123e+00
           0,   198640,  397441,53571538,7.19143e-03,1.47585e-03,6.13415e-04,          15196,   12000,          1,              10,4.16776e+02, 1.51316e+00
           0,   255149,  510484,56123028,5.68317e-03,1.46564e-03,5.45509e-04,          19237,   19237,          0,              10,4.37981e+02, 3.76724e+00
           1,   340606,  681405,74856358,9.50359e-03,7.69812e-04,4.91115e-04,              4,       4,          0,              55,6.99202e+02, 2.49934e+02
           0,   340638,  681469,78262738,8.01229e-03,7.65288e-04,4.65097e-04,              4,       4,          0,              10,7.13322e+02, 4.37174e+00
           0,   340670,  681533,81669438,6.91635e-03,7.63850e-04,4.41207e-04,              4,       4,          0,              10,7.33619e+02, 4.44439e+00
           0,   340702,  681597,85076458,6.08524e-03,7.64096e-04,4.19310e-04,              6,       6,          0,              10,7.77903e+02, 1.96280e+01
           0,   340766,  681725,88484118,5.45648e-03,7.65227e-04,3.99223e-04,              9,       9,          0,              10,7.94146e+02, 5.59615e+00
           0,   340848,  681889,91892598,4.98261e-03,7.66789e-04,3.80832e-04,           4252,      90,          1,              10,8.13401e+02, 4.86027e+00
           0,   341278,  682749,95305378,4.58486e-03,7.69306e-04,3.63954e-04,          14248,     900,          1,              10,8.30528e+02, 4.55018e+00
           0,   347736,  695665,98782738,4.21447e-03,7.69859e-04,3.43903e-04,          23861,    9000,          1,              10,8.47477e+02, 4.83074e+00
           0,   394601,  789396,102728748,3.63636e-03,7.64825e-04,3.11261e-04,          30075,   30075,          0,              10,8.76759e+02, 5.69366e+00
           0,   528302, 1056853,108011768,2.76941e-03,7.57980e-04,2.72132e-04,          30075,   30075,          0,              10,8.90620e+02, 8.68400e+00


==> plots/KelloggCcard/p2_L10_K10_CcardInf_theta50_solver-multigrid-lowOrderVcycle_lambda0.001_smoother-gaussSeidel_nStepsInf.csv <==
isExactLevel,nElements,   nDofs,    work,        eta,      error, errorExact,nMarkedDoerfler, nMarked,cardControl,solverIterations,    runtime,solutionTime
           1,       16,      41,      32,2.32469e+01,7.71833e-01,7.71833e-01,              3,       3,          0,               2,8.16479e-02, 2.72460e-02
           0,       37,      86,     402,1.95982e+01,6.57428e-01,6.57352e-01,              3,       3,          0,              10,1.45198e-01, 1.40340e-02
           0,       65,     142,    1052,1.60370e+01,5.74212e-01,5.72771e-01,              3,       3,          0,              10,1.75850e-01, 4.90900e-03
           0,       93,     198,    1982,1.32406e+01,5.10605e-01,5.05459e-01,              3,       3,          0,              10,2.07028e-01, 5.21900e-03
           0,      121,     254,    3192,1.10061e+01,4.61640e-01,4.50376e-01,              3,       3,          0,              10,2.50300e-01, 8.78000e-03
           0,      149,     310,    4682,9.20127e+00,4.23782e-01,4.04346e-01,              3,       3,          0,              10,2.81558e-01, 5.71200e-03
           0,      177,     366,    6452,7.73409e+00,3.94363e-01,3.65246e-01,              3,       3,          0,              10,3.15509e-01, 6.02100e-03
           0,      205,     422,    8502,6.53729e+00,3.71329e-01,3.31589e-01,              3,       3,          0,              10,3.70216e-01, 1.06130e-02
           0,      233,     478,   10832,5.55985e+00,3.53090e-01,3.02300e-01,              3,       3,          0,              10,4.29125e-01, 1.17430e-02
           0,      261,     534,   13442,4.76215e+00,3.38427e-01,2.76579e-01,              4,       4,          0,              10,4.91737e-01, 1.29250e-02
           1,      328,     669,   19674,6.21382e+00,2.54894e-01,2.53376e-01,              3,       3,          0,              19,6.64345e-01, 1.34332e-01
           0,      356,     725,   23234,5.11203e+00,2.40163e-01,2.33113e-01,              3,       3,          0,              10,7.06106e-01, 7.95400e-03
           0,      384,     781,   27074,4.27354e+00,2.30233e-01,2.14961e-01,              3,       3,          0,              10,7.45853e-01, 7.78200e-03
           0,      412,     837,   31194,3.61017e+00,2.23362e-01,1.98622e-01,              3,       3,          0,              10,7.89188e-01, 7.93000e-03
           0,      440,     893,   35594,3.08065e+00,2.18471e-01,1.83855e-01,              4,       4,          0,              10,8.31884e-01, 8.10600e-03
           0,      488,     989,   40474,2.61824e+00,2.15243e-01,1.70348e-01,              4,       4,          0,              10,8.76596e-01, 8.81500e-03
           0,      520,    1053,   45674,2.26438e+00,2.12944e-01,1.58151e-01,              4,       4,          0,              10,9.22723e-01, 9.60100e-03
           0,      552,    1117,   51194,1.98486e+00,2.11138e-01,1.47028e-01,              4,       4,          0,              10,9.66803e-01, 8.72900e-03
           0,      584,    1181,   57034,1.76618e+00,2.09596e-01,1.36865e-01,              7,       7,          0,              10,1.06607e+00, 9.02600e-03
           0,      835,    1686,   65384,1.59100e+00,2.07515e-01,1.25906e-01,             14,      14,          0,              10,1.20206e+00, 3.10890e-02
           1,      986,    1989,   96936,2.67107e+00,1.22023e-01,1.16574e-01,              4,       4,          0,              32,2.37860e+00, 1.08308e+00
           0,     1018,    2053,  107116,2.24432e+00,1.18216e-01,1.08508e-01,              4,       4,          0,              10,2.51053e+00, 3.35880e-02
           0,     1050,    2117,  117616,1.92112e+00,1.16072e-01,1.01071e-01,              4,       4,          0,              10,2.64174e+00, 3.48550e-02
           0,     1082,    2181,  128436,1.67246e+00,1.14901e-01,9.42053e-02,              4,       4,          0,              10,2.77865e+00, 3.71840e-02
           0,     1114,    2245,  139576,1.48152e+00,1.14294e-01,8.78623e-02,              6,       6,          0,              10,2.91131e+00, 3.03170e-02
           0,     1186,    2389,  151436,1.33595e+00,1.13990e-01,8.19742e-02,             12,      12,          0,              10,3.14032e+00, 6.98450e-02
           0,     1278,    2573,  164216,1.22491e+00,1.13849e-01,7.65071e-02,             41,      41,          0,              10,3.25947e+00, 3.20660e-02
           0,     1517,    3054,  179386,1.01673e+00,1.13571e-01,7.11837e-02,             44,      44,          0,              10,3.39562e+00, 3.57630e-02
           0,     1792,    3605,  197306,8.36237e-01,1.13358e-01,6.62526e-02,             42,      42,          0,              10,3.52050e+00, 3.42450e-02
           0,     2038,    4097,  217686,7.02419e-01,1.13213e-01,6.17448e-02,             47,      47,          0,              10,3.63951e+00, 3.21960e-02
           1,     2301,    4624,  316629,1.27126e+00,6.27564e-02,5.75807e-02,              3,       3,          0,              43,5.80440e+00, 2.06802e+00
           0,     2329,    4680,  339919,1.06527e+00,6.13257e-02,5.38257e-02,              4,       4,          0,              10,6.08882e+00, 4.64020e-02
           0,     2365,    4752,  363569,9.09784e-01,6.06090e-02,5.03297e-02,              4,       4,          0,              10,6.30445e+00, 7.97230e-02
           0,     2397,    4816,  387539,7.91085e-01,6.03019e-02,4.70930e-02,              4,       4,          0,              10,6.39989e+00, 2.57260e-02
           0,     2429,    4880,  411829,7.00050e-01,6.02200e-02,4.40912e-02,              6,       6,          0,              10,6.53621e+00, 2.69070e-02
           0,     2501,    5024,  436839,6.30717e-01,6.02505e-02,4.12967e-02,             11,      11,          0,              10,6.87789e+00, 5.20170e-02
           0,     2593,    5208,  462769,5.77889e-01,6.03341e-02,3.86971e-02,             59,      59,          0,              10,7.20922e+00, 1.04214e-01
           0,     2911,    5844,  491879,4.93231e-01,6.03711e-02,3.61763e-02,             83,      83,          0,              10,7.37767e+00, 5.20150e-02
           0,     3389,    6800,  525769,4.12946e-01,6.04101e-02,3.38068e-02,            127,     127,          0,              10,7.56582e+00, 5.79120e-02
           0,     4106,    8237,  566829,3.41147e-01,6.04624e-02,3.15807e-02,            133,     133,          0,              10,7.92290e+00, 5.95150e-02
           1,     4906,    9839,  772881,5.99253e-01,3.47508e-02,2.94925e-02,              4,       4,          0,              42,1.10120e+01, 2.92591e+00
           0,     4938,    9903,  822261,5.04233e-01,3.43008e-02,2.76989e-02,              4,       4,          0,              10,1.12029e+01, 5.32880e-02
           0,     4970,    9967,  871961,4.33008e-01,3.41205e-02,2.60393e-02,              4,       4,          0,              10,1.13923e+01, 5.28090e-02
           0,     5002,   10031,  921981,3.78486e-01,3.40854e-02,2.45048e-02,              4,       4,          0,              10,1.15812e+01, 5.41840e-02
           0,     5034,   10095,  972321,3.36844e-01,3.41258e-02,2.30876e-02,              7,       7,          0,              10,1.17847e+01, 5.62480e-02
           0,     5126,   10279, 1023581,3.05287e-01,3.41989e-02,2.17718e-02,             38,      38,          0,              10,1.19840e+01, 5.44790e-02
           0,     5384,   10795, 1077421,2.73527e-01,3.42513e-02,2.04996e-02,            132,     132,          0,              10,1.22194e+01, 5.94440e-02
           0,     6176,   12379, 1139181,2.30669e-01,3.42774e-02,1.92672e-02,            219,     219,          0,              10,1.24805e+01, 8.26280e-02
           0,     7466,   14969, 1213841,1.92224e-01,3.40136e-02,1.74958e-02,            252,     252,          0,              10,1.27014e+01, 5.42020e-02
           0,     8982,   18001, 1303661,1.58904e-01,3.40033e-02,1.61742e-02,            273,     273,          0,              10,1.30321e+01, 4.94260e-02
           1,    10633,   21310, 1728981,2.81391e-01,1.97234e-02,1.48367e-02,              4,       4,          0,              40,2.52064e+01, 1.19198e+01
           0,    10665,   21374, 1835631,2.36814e-01,1.95963e-02,1.39509e-02,              4,       4,          0,              10,2.59464e+01, 1.20438e-01
           0,    10697,   21438, 1942601,2.03531e-01,1.95671e-02,1.31317e-02,              4,       4,          0,              10,2.64658e+01, 1.81912e-01
           0,    10729,   21502, 2049891,1.78021e-01,1.95880e-02,1.23748e-02,              5,       5,          0,              10,2.68859e+01, 1.12455e-01
           0,    10777,   21598, 2157661,1.58533e-01,1.96330e-02,1.16754e-02,              7,       7,          0,              10,2.73328e+01, 1.22205e-01
           0,    10853,   21750, 2266191,1.43775e-01,1.96866e-02,1.10287e-02,             92,      92,          0,              10,2.78710e+01, 1.42573e-01
           0,    11491,   23026, 2381101,1.28371e-01,1.96951e-02,1.03340e-02,            375,     375,          0,              10,2.86281e+01, 1.54678e-01
           0,    13671,   27390, 2517811,1.07822e-01,1.96581e-02,9.53189e-03,            452,     452,          0,              10,2.98643e+01, 2.56131e-01
           0,    16435,   32918, 2682161,8.94957e-02,1.96777e-02,8.84894e-03,            542,     542,          0,              10,3.08128e+01, 3.18168e-01
           0,    19624,   39297, 2878401,7.39195e-02,1.96768e-02,8.14296e-03,            805,     805,          0,              10,3.17476e+01, 2.41280e-01
           1,    24431,   48912, 4051089,1.41779e-01,1.05388e-02,7.52031e-03,              3,       3,          0,              48,4.79045e+01, 1.56421e+01
           0,    24459,   48968, 4295679,1.18883e-01,1.04734e-02,7.08513e-03,              4,       4,          0,              10,4.95145e+01, 2.21030e-01
           0,    24495,   49040, 4540629,1.01339e-01,1.04579e-02,6.68191e-03,              4,       4,          0,              10,5.06392e+01, 5.10406e-01
           0,    24527,   49104, 4785899,8.79252e-02,1.04690e-02,6.31082e-03,              4,       4,          0,              10,5.14036e+01, 2.11884e-01
           0,    24559,   49168, 5031489,7.76258e-02,1.04931e-02,5.96914e-03,              6,       6,          0,              10,5.22184e+01, 2.53900e-01
           0,    24631,   49312, 5277799,6.97756e-02,1.05222e-02,5.65372e-03,             10,      10,          0,              10,5.30895e+01, 3.37292e-01
           0,    24723,   49496, 5525029,6.37928e-02,1.05525e-02,5.36315e-03,            538,     538,          0,              10,5.38250e+01, 2.50245e-01
           0,    27722,   55499, 5802249,5.50103e-02,1.05046e-02,4.88817e-03,            958,     958,          0,              10,5.48219e+01, 2.83375e-01
           0,    33153,   66368, 6133779,4.56052e-02,1.04997e-02,4.51450e-03,           1156,    1156,          0,              10,5.57998e+01, 2.54280e-01
           0,    39596,   79273, 6529739,3.74508e-02,1.04661e-02,4.07747e-03,           1688,    1688,          0,              10,5.73773e+01, 3.03079e-01
           1,    48884,   97849, 9120591,7.29948e-02,5.42726e-03,3.77720e-03,              3,       3,          0,              53,8.70697e+01, 2.86953e+01
           0,    48912,   97905, 9609711,6.10990e-02,5.38937e-03,3.56067e-03,              4,       4,          0,              10,8.90036e+01, 3.34619e-01
           0,    48948,   97977,10099191,5.20538e-02,5.37795e-03,3.36015e-03,              4,       4,          0,              10,9.00957e+01, 2.41628e-01
           0,    48980,   98041,10588991,4.51444e-02,5.38093e-03,3.17573e-03,              4,       4,          0,              10,9.10853e+01, 2.52052e-01
           0,    49012,   98105,11079111,3.98409e-02,5.39124e-03,3.00604e-03,              6,       6,          0,              10,9.20607e+01, 2.33955e-01
           0,    49084,   98249,11569951,3.57991e-02,5.40468e-03,2.84951e-03,             10,      10,          0,              10,9.32671e+01, 2.49806e-01
           0,    49176,   98433,12061711,3.27191e-02,5.41914e-03,2.70542e-03,            975,     975,          0,              10,9.47284e+01, 3.42175e-01
           0,    54552,  109193,12607231,2.83287e-02,5.39842e-03,2.47404e-03,           2007,    2007,          0,              10,9.73988e+01, 4.50483e-01
           0,    65556,  131205,13262791,2.34621e-02,5.39590e-03,2.28749e-03,           2365,    2365,          0,              10,1.00293e+02, 6.75204e-01
           0,    78477,  157052,14047561,1.92688e-02,5.37839e-03,2.06722e-03,           3496,    3496,          0,              10,1.03749e+02, 7.67650e-01
           1,    96590,  193279,19070241,3.65778e-02,2.86402e-03,1.90900e-03,              4,       4,          0,              52,1.64469e+02, 5.88665e+01
           0,    96622,  193343,20036461,3.06207e-02,2.84654e-03,1.80176e-03,              4,       4,          0,              10,1.67547e+02, 5.64601e-01
           0,    96654,  193407,21003001,2.61793e-02,2.84159e-03,1.70295e-03,              4,       4,          0,              10,1.71398e+02, 1.07127e+00
           0,    96686,  193471,21969861,2.27737e-02,2.84340e-03,1.61203e-03,              4,       4,          0,              10,1.75022e+02, 9.19152e-01
           0,    96718,  193535,22937041,2.01660e-02,2.84868e-03,1.52852e-03,              6,       6,          0,              10,1.78548e+02, 7.27470e-01
           0,    96790,  193679,23904941,1.81851e-02,2.85545e-03,1.45162e-03,             12,      12,          0,              10,1.82405e+02, 1.07999e+00
           0,    96882,  193863,24873761,1.66809e-02,2.86271e-03,1.38096e-03,           2498,    2498,          0,              10,1.86683e+02, 1.07329e+00
           0,   109866,  219841,25972421,1.42686e-02,2.84779e-03,1.25568e-03,           4240,    4240,          0,              10,1.91629e+02, 1.18751e+00
           0,   132213,  264540,27294551,1.17488e-02,2.84286e-03,1.15389e-03,           5014,    5014,          0,              10,1.97809e+02, 1.30563e+00
           0,   158706,  317567,28881611,9.63904e-03,2.83083e-03,1.03349e-03,           7370,    7370,          0,              10,2.05665e+02, 1.67333e+00
           1,   195122,  390411,39418199,1.84489e-02,1.48565e-03,9.56090e-04,              4,       4,          0,              54,3.37233e+02, 1.25890e+02
           0,   195154,  390475,41369739,1.54367e-02,1.47679e-03,9.02552e-04,              4,       4,          0,              10,3.46766e+02, 2.86264e+00
           0,   195186,  390539,43321599,1.31921e-02,1.47415e-03,8.53231e-04,              4,       4,          0,              10,3.56453e+02, 3.48755e+00
           0,   195218,  390603,45273779,1.14709e-02,1.47488e-03,8.07860e-04,              4,       4,          0,              10,3.70977e+02, 2.81212e+00
           0,   195250,  390667,47226279,1.01528e-02,1.47738e-03,7.66192e-04,              6,       6,          0,              10,3.80213e+02, 2.60894e+00
           0,   195322,  390811,49179499,9.15120e-03,1.48066e-03,7.27832e-04,             12,      12,          0,              10,3.88898e+02, 1.67985e+00
           0,   195414,  390995,51133639,8.39038e-03,1.48423e-03,6.92599e-04,           4723,    4723,          0,              10,4.02685e+02, 3.23929e+00
           0,   219042,  438259,53324059,7.22193e-03,1.47790e-03,6.32183e-04,           8658,    8658,          0,              10,4.12811e+02, 1.58121e+00
           0,   262084,  524349,55944899,5.97427e-03,1.47527e-03,5.80684e-04,          10637,   10637,          0,              10,4.29466e+02, 4.50967e+00
           0,   316268,  632727,59107579,4.89529e-03,1.46926e-03,5.19693e-04,          14665,   14665,          0,              10,4.47104e+02, 5.66630e+00
           1,   386227,  772648,80736291,9.34393e-03,7.61935e-04,4.81270e-04,              4,       4,          0,              56,7.51366e+02, 2.92885e+02
           0,   386259,  772712,84598881,7.82013e-03,7.57308e-04,4.54686e-04,              4,       4,          0,              10,7.70805e+02, 5.95868e+00
           0,   386291,  772776,88461791,6.68609e-03,7.55820e-04,4.30216e-04,              4,       4,          0,              10,7.87026e+02, 5.09933e+00
           0,   386323,  772840,92325021,5.81737e-03,7.56051e-04,4.07726e-04,              4,       4,          0,              10,8.02811e+02, 4.42966e+00
           0,   386355,  772904,96188571,5.15267e-03,7.57195e-04,3.87091e-04,              6,       6,          0,              10,8.19002e+02, 4.66763e+00
           0,   386427,  773048,100052841,4.64802e-03,7.58757e-04,3.68116e-04,             12,      12,          0,              10,8.39315e+02, 6.21285e+00
           0,   386519,  773232,103918031,4.26506e-03,7.60484e-04,3.50706e-04,           9936,    9936,          0,              10,8.58724e+02, 6.42935e+00
           0,   434114,  868435,108259171,3.66897e-03,7.56260e-04,3.18259e-04,          17629,   17629,          0,              10,8.79759e+02, 4.88735e+00
           0,   519999, 1040226,113459161,3.03134e-03,7.54861e-04,2.92097e-04,          17629,   17629,          0,              10,8.89067e+02, 6.13215e+00


==> plots/KelloggCcard/p4_L10_K10_Ccard10_theta50_solver-multigrid-lowOrderVcycle_lambda0.001_smoother-gaussSeidel_nStepsInf.csv <==
isExactLevel,nElements,   nDofs,    work,        eta,      error, errorExact,nMarkedDoerfler, nMarked,cardControl,solverIterations,    runtime,solutionTime
           1,       16,     145,      32,3.44494e+01,5.98751e-01,5.98751e-01,              3,       3,          0,               2,1.85103e-01, 6.56710e-02
           0,       37,     319,     402,2.64511e+01,5.25274e-01,5.23483e-01,              3,       3,          0,              10,2.75108e-01, 1.23830e-02
           0,       65,     543,    1052,2.21234e+01,4.69730e-01,4.64821e-01,              3,       3,          0,              10,3.48656e-01, 1.69680e-02
           0,       93,     767,    1982,1.86244e+01,4.26437e-01,4.16093e-01,              3,       3,          0,              10,4.18799e-01, 1.72960e-02
           0,      121,     991,    3192,1.57246e+01,3.92930e-01,3.74888e-01,              3,       3,          0,              10,4.90299e-01, 1.45690e-02
           0,      149,    1215,    4682,1.33020e+01,3.67163e-01,3.39544e-01,              3,       3,          0,              10,5.72217e-01, 1.85520e-02
           0,      177,    1439,    6452,1.12698e+01,3.47427e-01,3.08870e-01,              3,       3,          0,              10,6.58861e-01, 2.11730e-02
           0,      205,    1663,    8502,9.56107e+00,3.32306e-01,2.81987e-01,              3,       3,          0,              10,7.36678e-01, 1.97430e-02
           0,      233,    1887,   10832,8.12243e+00,3.20652e-01,2.58230e-01,              3,       3,          0,              10,8.19084e-01, 1.97150e-02
           0,      261,    2111,   13442,6.91042e+00,3.11559e-01,2.37086e-01,              3,       3,          0,              10,9.02044e-01, 2.18180e-02
           1,      289,    2335,   18355,9.91013e+00,2.22614e-01,2.18153e-01,              3,       3,          0,              17,1.28074e+00, 3.31370e-01
           0,      317,    2559,   21525,7.63847e+00,2.12115e-01,2.01111e-01,              3,       3,          0,              10,1.40669e+00, 1.64780e-02
           0,      345,    2783,   24975,6.43562e+00,2.04889e-01,1.85700e-01,              3,       3,          0,              10,1.62286e+00, 5.39580e-02
           0,      373,    3007,   28705,5.44130e+00,2.00022e-01,1.71709e-01,              3,       3,          0,              10,1.78764e+00, 5.52040e-02
           0,      401,    3231,   32715,4.61172e+00,1.96762e-01,1.58963e-01,              3,       3,          0,              10,1.87982e+00, 2.72390e-02
           0,      429,    3455,   37005,3.91662e+00,1.94567e-01,1.47315e-01,              3,       3,          0,              10,1.99829e+00, 4.01400e-02
           0,      457,    3679,   41575,3.33316e+00,1.93051e-01,1.36643e-01,              3,       3,          0,              10,2.11577e+00, 3.87490e-02
           0,      485,    3903,   46425,2.84318e+00,1.91944e-01,1.26843e-01,              3,       3,          0,              10,2.23582e+00, 3.53380e-02
           0,      513,    4127,   51555,2.43194e+00,1.91064e-01,1.17825e-01,              3,       3,          0,              10,2.38150e+00, 6.90490e-02
           0,      541,    4351,   56965,2.08726e+00,1.90289e-01,1.09511e-01,              3,       3,          0,              10,2.50133e+00, 4.08760e-02
           1,      569,    4575,   72897,4.22482e+00,1.11390e-01,1.01837e-01,              3,       3,          0,              28,3.60484e+00, 1.02068e+00
           0,      597,    4799,   78867,3.19007e+00,1.08817e-01,9.47413e-02,              3,       3,          0,              10,3.72007e+00, 3.80700e-02
           0,      625,    5023,   85117,2.68669e+00,1.07305e-01,8.81742e-02,              3,       3,          0,              10,3.83057e+00, 3.46390e-02
           0,      653,    5247,   91647,2.27310e+00,1.06481e-01,8.20897e-02,              3,       3,          0,              10,3.93893e+00, 3.42540e-02
           0,      681,    5471,   98457,1.92879e+00,1.06079e-01,7.64473e-02,              3,       3,          0,              10,4.05866e+00, 3.38510e-02
           0,      709,    5695,  105547,1.64089e+00,1.05920e-01,7.12108e-02,              3,       3,          0,              10,4.20181e+00, 4.85340e-02
           0,      737,    5919,  112917,1.39981e+00,1.05886e-01,6.63477e-02,              3,       3,          0,              10,4.33876e+00, 4.36810e-02
           0,      765,    6143,  120567,1.19799e+00,1.05898e-01,6.18287e-02,              3,       3,          0,              10,4.47608e+00, 5.08370e-02
           0,      793,    6367,  128497,1.02929e+00,1.05909e-01,5.76273e-02,              3,       3,          0,              10,4.64045e+00, 4.41260e-02
           0,      821,    6591,  136707,8.88657e-01,1.05888e-01,5.37194e-02,              3,       3,          0,              10,4.80361e+00, 4.92900e-02
           1,      849,    6815,  166422,1.93928e+00,5.99232e-02,5.00832e-02,              3,       3,          0,              35,6.47254e+00, 1.56448e+00
           0,      877,    7039,  175192,1.49358e+00,5.90718e-02,4.66986e-02,              3,       3,          0,              10,6.67641e+00, 4.68780e-02
           0,      905,    7263,  184242,1.25944e+00,5.86162e-02,4.35473e-02,              3,       3,          0,              10,6.97293e+00, 1.04660e-01
           0,      933,    7487,  193572,1.06761e+00,5.84119e-02,4.06124e-02,              3,       3,          0,              10,7.25838e+00, 1.00573e-01
           0,      961,    7711,  203182,9.08411e-01,5.83527e-02,3.78786e-02,              3,       3,          0,              10,7.52261e+00, 1.03813e-01
           0,      989,    7935,  213072,7.75786e-01,5.83694e-02,3.53315e-02,              3,       3,          0,              10,7.67609e+00, 5.08480e-02
           0,     1017,    8159,  223242,6.65255e-01,5.84171e-02,3.29580e-02,              3,       3,          0,              10,7.82222e+00, 4.45340e-02
           0,     1045,    8383,  233692,5.73291e-01,5.84675e-02,3.07461e-02,              3,       3,          0,              10,7.98448e+00, 5.43130e-02
           0,     1073,    8607,  244422,4.97033e-01,5.85032e-02,2.86845e-02,              3,       3,          0,              10,8.13512e+00, 4.81530e-02
           0,     1101,    8831,  255432,4.34112e-01,5.85144e-02,2.67628e-02,              3,       3,          0,              10,8.29397e+00, 4.75040e-02
           1,     1129,    9055,  300592,9.75175e-01,3.25821e-02,2.49714e-02,              3,       3,          0,              40,1.05487e+01, 2.15066e+00
           0,     1157,    9279,  312162,7.39886e-01,3.22183e-02,2.33014e-02,              3,       3,          0,              10,1.06852e+01, 3.50670e-02
           0,     1185,    9503,  324012,6.26339e-01,3.20298e-02,2.17445e-02,              3,       3,          0,              10,1.08747e+01, 6.18640e-02
           0,     1213,    9727,  336142,5.34287e-01,3.19477e-02,2.02929e-02,              3,       3,          0,              10,1.10107e+01, 5.27020e-02
           0,     1241,    9951,  348552,4.58550e-01,3.19255e-02,1.89397e-02,              3,       3,          0,              10,1.11125e+01, 3.48500e-02
           0,     1269,   10175,  361242,3.96114e-01,3.19333e-02,1.76780e-02,              3,       3,          0,              10,1.12155e+01, 2.95380e-02
           0,     1297,   10399,  374212,3.44769e-01,3.19520e-02,1.65018e-02,              3,       3,          0,              10,1.13298e+01, 3.95110e-02
           0,     1325,   10623,  387462,3.02767e-01,3.19693e-02,1.54053e-02,              4,       4,          0,              10,1.14479e+01, 3.63370e-02
           0,     1544,   12377,  402902,2.35993e-01,3.20067e-02,1.43688e-02,              3,       3,          0,              10,1.15690e+01, 4.39440e-02
           0,     1572,   12601,  418622,2.04035e-01,3.20435e-02,1.34150e-02,              3,       3,          0,              10,1.16782e+01, 3.38300e-02
           1,     1600,   12825,  477822,4.45954e-01,1.90295e-02,1.25259e-02,              3,       3,          0,              37,1.33852e+01, 1.60215e+00
           0,     1628,   13049,  494102,3.44087e-01,1.89219e-02,1.16972e-02,              3,       3,          0,              10,1.35658e+01, 8.23180e-02
           0,     1656,   13273,  510662,2.90772e-01,1.88702e-02,1.09248e-02,              3,       3,          0,              10,1.37032e+01, 4.07670e-02
           0,     1684,   13497,  527502,2.47228e-01,1.88533e-02,1.02050e-02,              3,       3,          0,              10,1.38522e+01, 5.68290e-02
           0,     1712,   13721,  544622,2.11221e-01,1.88545e-02,9.53439e-03,              3,       3,          0,              10,1.39742e+01, 3.94710e-02
           0,     1740,   13945,  562022,1.81367e-01,1.88633e-02,8.90962e-03,              3,       3,          0,              10,1.42260e+01, 4.52230e-02
           0,     1768,   14169,  579702,1.56642e-01,1.88729e-02,8.32771e-03,              3,       3,          0,              10,1.46165e+01, 1.79393e-01
           0,     1796,   14393,  597662,1.36237e-01,1.88793e-02,7.78584e-03,              3,       3,          0,              10,1.47405e+01, 4.15370e-02
           0,     1824,   14617,  615902,1.19491e-01,1.88801e-02,7.28139e-03,              4,       4,          0,              10,1.48787e+01, 3.81190e-02
           0,     1896,   15193,  634862,1.05093e-01,1.88807e-02,6.81188e-03,              4,       4,          0,              10,1.50807e+01, 5.49740e-02
           1,     1928,   15449,  715838,2.27381e-01,1.06985e-02,6.37513e-03,              3,       3,          0,              42,1.96200e+01, 4.38675e+00
           0,     1956,   15673,  735398,1.74435e-01,1.06464e-02,5.96898e-03,              3,       3,          0,              10,1.98808e+01, 1.00099e-01
           0,     1984,   15897,  755238,1.48783e-01,1.06190e-02,5.59145e-03,              3,       3,          0,              10,2.01179e+01, 9.15120e-02
           0,     2012,   16121,  775358,1.28077e-01,1.06066e-02,5.24071e-03,              3,       3,          0,              10,2.03350e+01, 8.75070e-02
           0,     2040,   16345,  795758,1.11196e-01,1.06018e-02,4.91504e-03,              3,       3,          0,              10,2.05119e+01, 5.23420e-02
           0,     2068,   16569,  816438,9.74540e-02,1.06001e-02,4.61286e-03,              4,       4,          0,              10,2.07358e+01, 8.01850e-02
           0,     2120,   16985,  837638,8.60600e-02,1.06010e-02,4.33267e-03,              4,       4,          0,              10,2.09643e+01, 8.05630e-02
           0,     2152,   17241,  859158,7.69669e-02,1.06008e-02,4.07310e-03,              4,       4,          0,              10,2.12116e+01, 1.09850e-01
           0,     2184,   17497,  880998,6.97683e-02,1.05981e-02,3.83285e-03,              7,       7,          0,              10,2.15225e+01, 5.19350e-02
           0,     3035,   24311,  911348,6.12797e-02,1.05292e-02,3.41670e-03,             12,      12,          0,              10,2.19496e+01, 1.87081e-01
           1,     3381,   27087, 1080398,1.21086e-01,5.49429e-03,3.12754e-03,              3,       3,          0,              50,2.88947e+01, 6.70768e+00
           0,     3409,   27311, 1114488,9.48916e-02,5.46132e-03,2.92032e-03,              3,       3,          0,              10,2.93813e+01, 2.16602e-01
           0,     3437,   27535, 1148858,8.20742e-02,5.44230e-03,2.72714e-03,              3,       3,          0,              10,2.98630e+01, 2.07946e-01
           0,     3465,   27759, 1183508,7.19354e-02,5.43202e-03,2.54707e-03,              4,       4,          0,              10,3.03095e+01, 1.66301e-01
           0,     3509,   28111, 1218598,6.37177e-02,5.42753e-03,2.37923e-03,              4,       4,          0,              10,3.08414e+01, 2.38206e-01
           0,     3541,   28367, 1254008,5.71942e-02,5.42556e-03,2.22283e-03,              4,       4,          0,              10,3.13786e+01, 2.36098e-01
           0,     3573,   28623, 1289738,5.20713e-02,5.42429e-03,2.07711e-03,              8,       8,          0,              10,3.18761e+01, 2.06964e-01
           0,     3717,   29775, 1326908,4.80999e-02,5.42267e-03,1.94137e-03,             27,      27,          0,              10,3.24826e+01, 3.09791e-01
           0,     3921,   31407, 1366118,4.05207e-02,5.41838e-03,1.80985e-03,             25,      25,          0,              10,3.30260e+01, 2.12446e-01
           0,     4106,   32893, 1407178,3.46129e-02,5.41313e-03,1.68733e-03,             30,      30,          0,              10,3.34744e+01, 1.87530e-01
           1,     4326,   34653, 1623478,6.28896e-02,2.89232e-03,1.57380e-03,              3,       3,          0,              50,3.93496e+01, 5.65996e+00
           0,     4354,   34877, 1667018,4.93867e-02,2.87423e-03,1.47091e-03,              3,       3,          0,              10,3.96717e+01, 1.25052e-01
           0,     4382,   35101, 1710838,4.29702e-02,2.86336e-03,1.37508e-03,              4,       4,          0,              10,3.99861e+01, 1.21646e-01
           0,     4422,   35421, 1755058,3.78837e-02,2.85740e-03,1.28585e-03,              4,       4,          0,              10,4.02313e+01, 8.43620e-02
           0,     4454,   35677, 1799598,3.38594e-02,2.85410e-03,1.20280e-03,              4,       4,          0,              10,4.05189e+01, 8.74750e-02
           0,     4486,   35933, 1844458,3.06989e-02,2.85212e-03,1.12551e-03,              7,       7,          0,              10,4.09951e+01, 2.12370e-01
           0,     4590,   36765, 1890358,2.82450e-02,2.85058e-03,1.05363e-03,             22,      22,          0,              10,4.14571e+01, 2.07187e-01
           0,     4770,   38205, 1938058,2.48575e-02,2.84822e-03,9.84535e-04,             33,      33,          0,              10,4.20760e+01, 1.86326e-01
           0,     5004,   40077, 1988098,2.11356e-02,2.84537e-03,9.19395e-04,             34,      34,          0,              10,4.27143e+01, 2.36035e-01
           0,     5236,   41933, 2040458,1.78736e-02,2.84232e-03,8.59244e-04,             37,      37,          0,              10,4.33593e+01, 2.03816e-01
           1,     5502,   44061, 2326562,3.20331e-02,1.50796e-03,8.03389e-04,              3,       3,          0,              52,5.31446e+01, 9.39604e+00
           0,     5530,   44285, 2381862,2.51688e-02,1.49841e-03,7.53070e-04,              3,       3,          0,              10,5.37520e+01, 9.05210e-02
           0,     5558,   44509, 2437442,2.19098e-02,1.49253e-03,7.06351e-04,              4,       4,          0,              10,5.50202e+01, 4.60631e-01
           0,     5598,   44829, 2493422,1.93294e-02,1.48915e-03,6.63005e-04,              4,       4,          0,              10,5.57698e+01, 3.08787e-01
           0,     5630,   45085, 2549722,1.72895e-02,1.48717e-03,6.22819e-04,              4,       4,          0,              10,5.62597e+01, 1.37230e-01
           0,     5662,   45341, 2606342,1.56887e-02,1.48588e-03,5.85594e-04,              7,       7,          0,              10,5.70176e+01, 3.04875e-01
           0,     5766,   46173, 2664002,1.44468e-02,1.48487e-03,5.51143e-04,             25,      25,          0,              10,5.74838e+01, 1.17064e-01
           0,     5962,   47741, 2723622,1.27166e-02,1.48354e-03,5.18260e-04,             38,      38,          0,              10,5.82577e+01, 3.20060e-01
           0,     6234,   49917, 2785962,1.08271e-02,1.48201e-03,4.87361e-04,             52,      52,          0,              10,5.89354e+01, 2.06335e-01
           0,     6626,   53053, 2852222,9.05910e-03,1.48053e-03,4.58885e-04,             75,      75,          0,              10,5.94931e+01, 1.97327e-01
           1,     7160,   57337, 3231702,1.60376e-02,7.86602e-04,4.18529e-04,              3,       3,          0,              53,7.19878e+01, 1.21564e+01
           0,     7188,   57561, 3303582,1.27272e-02,7.81997e-04,3.94445e-04,              3,       3,          0,              10,7.27045e+01, 3.20337e-01
           0,     7216,   57785, 3375742,1.10953e-02,7.79175e-04,3.72211e-04,              4,       4,          0,              10,7.33807e+01, 3.01649e-01
           0,     7256,   58105, 3448302,9.80290e-03,7.77590e-04,3.51713e-04,              4,       4,          0,              10,7.38437e+01, 1.86340e-01
           0,     7288,   58361, 3521182,8.78247e-03,7.76692e-04,3.32842e-04,              4,       4,          0,              10,7.42853e+01, 1.50471e-01
           0,     7320,   58617, 3594382,7.98296e-03,7.76146e-04,3.15497e-04,              8,       8,          0,              10,7.49678e+01, 2.95146e-01
           0,     7448,   59641, 3668862,7.36376e-03,7.75743e-04,2.99580e-04,             67,      67,          0,              10,7.57768e+01, 3.41406e-01
           0,     7919,   63411, 3748052,6.37721e-03,7.71866e-04,2.75177e-04,             89,      89,          0,              10,7.65142e+01, 2.95358e-01
           0,     8553,   68483, 3833582,5.38229e-03,7.67965e-04,2.50610e-04,             91,      91,          0,              10,7.75670e+01, 2.55485e-01
           0,     9209,   73731, 3925672,4.53449e-03,7.65447e-04,2.30394e-04,            105,     105,          0,              10,7.89114e+01, 6.21542e-01
           1,     9933,   79523, 4442188,8.03335e-03,4.11478e-04,2.08962e-04,              3,       3,          0,              52,9.94009e+01, 2.00170e+01
           0,     9961,   79747, 4541798,6.35510e-03,4.09299e-04,1.96901e-04,              3,       3,          0,              10,1.00103e+02, 3.03873e-01
           0,     9989,   79971, 4641688,5.54174e-03,4.07977e-04,1.85765e-04,              4,       4,          0,              10,1.00893e+02, 2.56204e-01
           0,    10029,   80291, 4741978,4.89836e-03,4.07241e-04,1.75496e-04,              4,       4,          0,              10,1.02022e+02, 5.10878e-01
           0,    10061,   80547, 4842588,4.39069e-03,4.06829e-04,1.66040e-04,              4,       4,          0,              10,1.02803e+02, 3.33879e-01
           0,    10093,   80803, 4943518,3.99319e-03,4.06583e-04,1.57347e-04,              8,       8,          0,              10,1.03764e+02, 4.65600e-01
           0,    10221,   81827, 5045728,3.68553e-03,4.06403e-04,1.49367e-04,             82,      80,          1,              10,1.04558e+02, 3.38982e-01
           0,    10771,   86227, 5153438,3.19169e-03,4.04920e-04,1.38202e-04,            115,     115,          0,              10,1.05382e+02, 2.54039e-01
           0,    11547,   92443, 5268908,2.71652e-03,4.03218e-04,1.26440e-04,            140,     140,          0,              10,1.06520e+02, 5.05297e-01
           0,    12520,  100229, 5394108,2.28277e-03,4.01849e-04,1.15721e-04,            168,     168,          0,              10,1.07555e+02, 4.55646e-01
           1,    13647,  109247, 6144693,4.04631e-03,2.09550e-04,1.05110e-04,              3,       3,          0,              55,1.28848e+02, 2.07570e+01
           0,    13675,  109471, 6281443,3.20831e-03,2.08466e-04,9.91184e-05,              3,       3,          0,              10,1.30605e+02, 3.20735e-01
           0,    13703,  109695, 6418473,2.79624e-03,2.07819e-04,9.35902e-05,              4,       4,          0,              10,1.33172e+02, 1.19728e+00
           0,    13743,  110015, 6555903,2.47015e-03,2.07471e-04,8.84968e-05,              4,       4,          0,              10,1.34340e+02, 4.93991e-01
           0,    13775,  110271, 6693653,2.21270e-03,2.07290e-04,8.38112e-05,              4,       4,          0,              10,1.35535e+02, 5.31570e-01
           0,    13807,  110527, 6831723,2.01100e-03,2.07196e-04,7.95076e-05,              8,       8,          0,              10,1.36804e+02, 6.24399e-01
           0,    13935,  111551, 6971073,1.85478e-03,2.07138e-04,7.55616e-05,            113,      80,          1,              10,1.37738e+02, 4.05326e-01
           0,    14483,  115943, 7115903,1.63841e-03,2.06447e-04,7.00613e-05,            183,     183,          0,              10,1.38729e+02, 3.71224e-01
           0,    15730,  125921, 7273203,1.37169e-03,2.05535e-04,6.38966e-05,            193,     193,          0,              10,1.39654e+02, 3.56653e-01
           0,    17044,  136433, 7443643,1.15826e-03,2.04932e-04,5.87282e-05,            223,     223,          0,              10,1.40827e+02, 3.24761e-01
           1,    18499,  148075, 8442589,2.03808e-03,1.08525e-04,5.33574e-05,              3,       3,          0,              54,1.69212e+02, 2.72310e+01
           0,    18527,  148299, 8627859,1.61401e-03,1.08009e-04,5.04090e-05,              3,       3,          0,              10,1.71393e+02, 8.44883e-01
           0,    18555,  148523, 8813409,1.40941e-03,1.07706e-04,4.76942e-05,              4,       4,          0,              10,1.73875e+02, 1.22869e+00
           0,    18595,  148843, 8999359,1.24795e-03,1.07547e-04,4.51982e-05,              4,       4,          0,              10,1.75938e+02, 8.72628e-01
           0,    18627,  149099, 9185629,1.12081e-03,1.07468e-04,4.29073e-05,              5,       5,          0,              10,1.77222e+02, 4.44044e-01
           0,    18679,  149515, 9372419,1.02146e-03,1.07431e-04,4.08083e-05,             12,      12,          0,              10,1.78661e+02, 3.82468e-01
           0,    18791,  150411, 9560329,9.44464e-04,1.07414e-04,3.88889e-05,            187,     120,          1,              10,1.80287e+02, 5.15889e-01
           0,    19611,  156971, 9756439,8.35434e-04,1.07103e-04,3.62594e-05,            288,     288,          0,              10,1.83338e+02, 7.92437e-01
           0,    21480,  171929, 9971239,6.95342e-04,1.06465e-04,3.26223e-05,            356,     356,          0,              10,1.86210e+02, 1.04228e+00
           0,    23842,  190825,10209659,5.78535e-04,1.06004e-04,2.94475e-05,            352,     352,          0,              10,1.89053e+02, 8.57090e-01
           1,    26194,  209649,11676523,1.02508e-03,5.50594e-05,2.69025e-05,              3,       3,          0,              56,2.24961e+02, 3.36271e+01
           0,    26222,  209873,11938743,8.09643e-04,5.48046e-05,2.54414e-05,              3,       3,          0,              10,2.28520e+02, 1.48847e+00
           0,    26250,  210097,12201243,7.05777e-04,5.46590e-05,2.40973e-05,              4,       4,          0,              10,2.32365e+02, 1.29687e+00
           0,    26290,  210417,12464143,6.23703e-04,5.45865e-05,2.28629e-05,              4,       4,          0,              10,2.36204e+02, 1.41536e+00
           0,    26322,  210673,12727363,5.58949e-04,5.45549e-05,2.17314e-05,              4,       4,          0,              10,2.40422e+02, 1.49111e+00
           0,    26354,  210929,12990903,5.08246e-04,5.45449e-05,2.06960e-05,              8,       8,          0,              10,2.43801e+02, 9.03923e-01
           0,    26482,  211953,13255723,4.69001e-04,5.45440e-05,1.97505e-05,            230,      80,          1,              10,2.47459e+02, 1.29701e+00
           0,    26998,  216081,13525703,4.25820e-04,5.43807e-05,1.84081e-05,            485,     485,          0,              10,2.50897e+02, 1.01813e+00
           0,    30222,  241873,13827923,3.47875e-04,5.40677e-05,1.66034e-05,            437,     437,          0,              10,2.57570e+02, 1.39061e+00
           0,    33096,  264877,14158883,2.92017e-04,5.37811e-05,1.48157e-05,            453,     453,          0,              10,2.64005e+02, 2.35700e+00
           1,    36064,  288621,16142403,5.12851e-04,2.83530e-05,1.36460e-05,              3,       3,          0,              55,3.26574e+02, 5.96116e+01
           0,    36092,  288845,16503323,4.07309e-04,2.82303e-05,1.29264e-05,              3,       3,          0,              10,3.31215e+02, 1.70504e+00
           0,    36120,  289069,16864523,3.55605e-04,2.81604e-05,1.22656e-05,              4,       4,          0,              10,3.35744e+02, 1.24742e+00
           0,    36160,  289389,17226123,3.14795e-04,2.81261e-05,1.16599e-05,              4,       4,          0,              10,3.42151e+02, 3.01167e+00
           0,    36192,  289645,17588043,2.82656e-04,2.81119e-05,1.11058e-05,              5,       5,          0,              10,3.46247e+02, 1.28768e+00
           0,    36244,  290061,17950483,2.57539e-04,2.81083e-05,1.05998e-05,             11,      11,          0,              10,3.51021e+02, 1.84454e+00
           0,    36356,  290957,18314043,2.38070e-04,2.81096e-05,1.01388e-05,            380,     110,          1,              10,3.54962e+02, 1.40128e+00
           0,    37098,  296897,18685023,2.17259e-04,2.80563e-05,9.55700e-06,            691,     691,          0,              10,3.60040e+02, 1.31546e+00
           0,    41542,  332457,19100443,1.76289e-04,2.78113e-05,8.38015e-06,            774,     774,          0,              10,3.66379e+02, 1.90621e+00
           0,    46421,  371495,19564653,1.46792e-04,2.76629e-05,7.43925e-06,            736,     736,          0,              10,3.75709e+02, 1.61806e+00
           1,    50998,  408113,22420541,2.59853e-04,1.44220e-05,6.82631e-06,              3,       3,          0,              56,4.64362e+02, 8.34527e+01
           0,    51026,  408337,22930801,2.05640e-04,1.43609e-05,6.46671e-06,              3,       3,          0,              10,4.71217e+02, 2.21034e+00
           0,    51054,  408561,23441341,1.79596e-04,1.43269e-05,6.13652e-06,              4,       4,          0,              10,4.79991e+02, 3.97768e+00
           0,    51094,  408881,23952281,1.59070e-04,1.43109e-05,5.83387e-06,              4,       4,          0,              10,4.86750e+02, 2.89956e+00
           0,    51126,  409137,24463541,1.42917e-04,1.43052e-05,5.55700e-06,              5,       5,          0,              10,4.93466e+02, 2.39221e+00
           0,    51178,  409553,24975321,1.30303e-04,1.43050e-05,5.30421e-06,             22,      22,          0,              10,5.00801e+02, 2.32537e+00
           0,    51354,  410961,25488861,1.20330e-04,1.43073e-05,5.07236e-06,            594,     220,          1,              10,5.07864e+02, 2.90151e+00
           0,    52804,  422561,26016901,1.07583e-04,1.42556e-05,4.69736e-06,           1079,    1079,          0,              10,5.15626e+02, 3.07211e+00
           0,    59558,  476609,26612481,8.81386e-05,1.41725e-05,4.21331e-06,            913,     913,          0,              10,5.22442e+02, 2.03204e+00
           0,    65293,  522503,27265411,7.37504e-05,1.40941e-05,3.71400e-06,            927,     927,          0,              10,5.31409e+02, 3.78774e+00
           1,    71079,  568791,31103677,1.29311e-04,7.50422e-06,3.41837e-06,              3,       3,          0,              54,6.70089e+02, 1.33782e+02
           0,    71107,  569015,31814747,1.02499e-04,7.47639e-06,3.23886e-06,              3,       3,          0,              10,6.79787e+02, 3.08969e+00
           0,    71135,  569239,32526097,8.96388e-05,7.46134e-06,3.07406e-06,              4,       4,          0,              10,6.88425e+02, 3.25441e+00
           0,    71175,  569559,33237847,7.95126e-05,7.45475e-06,2.92303e-06,              4,       4,          0,              10,6.96906e+02, 3.66083e+00
           0,    71207,  569815,33949917,7.15552e-05,7.45291e-06,2.78490e-06,              5,       5,          0,              10,7.06964e+02, 4.22654e+00
           0,    71259,  570231,34662507,6.53508e-05,7.45359e-06,2.65881e-06,             93,      50,          1,              10,7.18439e+02, 4.02736e+00
           0,    71617,  573095,35378677,6.02264e-05,7.45449e-06,2.54009e-06,            952,     500,          1,              10,7.26104e+02, 2.81269e+00
           0,    74869,  599111,36127367,5.33885e-05,7.43547e-06,2.36838e-06,           1456,    1456,          0,              10,7.36555e+02, 3.69815e+00
           0,    83727,  669987,36964637,4.38299e-05,7.39548e-06,2.12117e-06,           1492,    1492,          0,              10,7.48655e+02, 3.69394e+00
           0,    92488,  740085,37889517,3.67689e-05,7.36188e-06,1.88226e-06,           1560,    1560,          0,              10,7.61899e+02, 5.36316e+00
           1,   101746,  814149,43383801,6.44630e-05,3.91241e-06,1.72735e-06,              3,       3,          0,              54,9.58504e+02, 1.89090e+02
           0,   101774,  814373,44401541,5.11234e-05,3.89973e-06,1.63859e-06,              3,       3,          0,              10,9.73493e+02, 7.12034e+00
           0,   101802,  814597,45419561,4.47240e-05,3.89322e-06,1.55720e-06,              4,       4,          0,              10,9.89406e+02, 5.76001e+00
           0,   101842,  814917,46437981,3.96861e-05,3.89074e-06,1.48272e-06,              4,       4,          0,              10,1.00409e+03, 5.12932e+00
           0,   101874,  815173,47456721,3.57287e-05,3.89052e-06,1.41469e-06,              5,       5,          0,              10,1.02063e+03, 7.28198e+00
           0,   101926,  815589,48475981,3.26444e-05,3.89150e-06,1.35268e-06,            205,      50,          1,              10,1.03472e+03, 5.04896e+00
           0,   102284,  818453,49498821,3.01675e-05,3.89318e-06,1.29409e-06,           1376,     500,          1,              10,1.04992e+03, 5.49338e+00
           0,   105432,  843641,50553141,2.69122e-05,3.88210e-06,1.19923e-06,           2330,    2330,          0,              10,1.06419e+03, 4.96733e+00
           0,   119297,  954575,51746111,2.19098e-05,3.86180e-06,1.07107e-06,           1906,    1906,          0,              10,1.08441e+03, 7.84920e+00
           0,   130498, 1044185,53051091,1.83316e-05,3.84154e-06,9.34467e-07,           1906,    1906,          0,              10,1.09637e+03, 5.91227e+00


==> plots/KelloggCcard/p4_L10_K10_CcardInf_theta50_solver-multigrid-lowOrderVcycle_lambda0.001_smoother-gaussSeidel_nStepsInf.csv <==
isExactLevel,nElements,   nDofs,    work,        eta,      error, errorExact,nMarkedDoerfler, nMarked,cardControl,solverIterations,    runtime,solutionTime
           1,       16,     145,      32,3.44494e+01,5.98751e-01,5.98751e-01,              3,       3,          0,               2,9.45556e-02, 3.53000e-02
           0,       37,     319,     402,2.64511e+01,5.25274e-01,5.23483e-01,              3,       3,          0,              10,1.83454e-01, 1.59450e-02
           0,       65,     543,    1052,2.21234e+01,4.69730e-01,4.64821e-01,              3,       3,          0,              10,2.77151e-01, 2.09940e-02
           0,       93,     767,    1982,1.86244e+01,4.26437e-01,4.16093e-01,              3,       3,          0,              10,3.76455e-01, 2.51680e-02
           0,      121,     991,    3192,1.57246e+01,3.92930e-01,3.74888e-01,              3,       3,          0,              10,4.81723e-01, 2.85660e-02
           0,      149,    1215,    4682,1.33020e+01,3.67163e-01,3.39544e-01,              3,       3,          0,              10,5.92371e-01, 2.64880e-02
           0,      177,    1439,    6452,1.12698e+01,3.47427e-01,3.08870e-01,              3,       3,          0,              10,6.77966e-01, 1.67750e-02
           0,      205,    1663,    8502,9.56107e+00,3.32306e-01,2.81987e-01,              3,       3,          0,              10,8.32717e-01, 3.20260e-02
           0,      233,    1887,   10832,8.12243e+00,3.20652e-01,2.58230e-01,              3,       3,          0,              10,9.87022e-01, 5.24890e-02
           0,      261,    2111,   13442,6.91042e+00,3.11559e-01,2.37086e-01,              3,       3,          0,              10,1.06766e+00, 2.02890e-02
           1,      289,    2335,   18355,9.91013e+00,2.22614e-01,2.18153e-01,              3,       3,          0,              17,1.53558e+00, 4.06835e-01
           0,      317,    2559,   21525,7.63847e+00,2.12115e-01,2.01111e-01,              3,       3,          0,              10,1.64687e+00, 3.26750e-02
           0,      345,    2783,   24975,6.43562e+00,2.04889e-01,1.85700e-01,              3,       3,          0,              10,1.75467e+00, 3.23400e-02
           0,      373,    3007,   28705,5.44130e+00,2.00022e-01,1.71709e-01,              3,       3,          0,              10,1.86940e+00, 3.51190e-02
           0,      401,    3231,   32715,4.61172e+00,1.96762e-01,1.58963e-01,              3,       3,          0,              10,1.98255e+00, 3.35680e-02
           0,      429,    3455,   37005,3.91662e+00,1.94567e-01,1.47315e-01,              3,       3,          0,              10,2.10819e+00, 4.06620e-02
           0,      457,    3679,   41575,3.33316e+00,1.93051e-01,1.36643e-01,              3,       3,          0,              10,2.28480e+00, 5.65440e-02
           0,      485,    3903,   46425,2.84318e+00,1.91944e-01,1.26843e-01,              3,       3,          0,              10,2.42706e+00, 4.58350e-02
           0,      513,    4127,   51555,2.43194e+00,1.91064e-01,1.17825e-01,              3,       3,          0,              10,2.56761e+00, 4.14580e-02
           0,      541,    4351,   56965,2.08726e+00,1.90289e-01,1.09511e-01,              3,       3,          0,              10,2.70482e+00, 5.45470e-02
           1,      569,    4575,   72897,4.22482e+00,1.11390e-01,1.01837e-01,              3,       3,          0,              28,3.72708e+00, 9.22132e-01
           0,      597,    4799,   78867,3.19007e+00,1.08817e-01,9.47413e-02,              3,       3,          0,              10,3.87092e+00, 4.99770e-02
           0,      625,    5023,   85117,2.68669e+00,1.07305e-01,8.81742e-02,              3,       3,          0,              10,4.03231e+00, 3.80920e-02
           0,      653,    5247,   91647,2.27310e+00,1.06481e-01,8.20897e-02,              3,       3,          0,              10,4.24705e+00, 7.65140e-02
           0,      681,    5471,   98457,1.92879e+00,1.06079e-01,7.64473e-02,              3,       3,          0,              10,4.40792e+00, 4.26440e-02
           0,      709,    5695,  105547,1.64089e+00,1.05920e-01,7.12108e-02,              3,       3,          0,              10,4.60013e+00, 5.97240e-02
           0,      737,    5919,  112917,1.39981e+00,1.05886e-01,6.63477e-02,              3,       3,          0,              10,4.78366e+00, 6.23730e-02
           0,      765,    6143,  120567,1.19799e+00,1.05898e-01,6.18287e-02,              3,       3,          0,              10,4.99463e+00, 6.12680e-02
           0,      793,    6367,  128497,1.02929e+00,1.05909e-01,5.76273e-02,              3,       3,          0,              10,5.23350e+00, 8.96510e-02
           0,      821,    6591,  136707,8.88657e-01,1.05888e-01,5.37194e-02,              3,       3,          0,              10,5.42859e+00, 6.34720e-02
           1,      849,    6815,  166422,1.93928e+00,5.99232e-02,5.00832e-02,              3,       3,          0,              35,8.34676e+00, 2.79011e+00
           0,      877,    7039,  175192,1.49358e+00,5.90718e-02,4.66986e-02,              3,       3,          0,              10,8.53572e+00, 6.48010e-02
           0,      905,    7263,  184242,1.25944e+00,5.86162e-02,4.35473e-02,              3,       3,          0,              10,8.78717e+00, 7.07840e-02
           0,      933,    7487,  193572,1.06761e+00,5.84119e-02,4.06124e-02,              3,       3,          0,              10,9.02094e+00, 7.79990e-02
           0,      961,    7711,  203182,9.08411e-01,5.83527e-02,3.78786e-02,              3,       3,          0,              10,9.20390e+00, 6.03070e-02
           0,      989,    7935,  213072,7.75786e-01,5.83694e-02,3.53315e-02,              3,       3,          0,              10,9.38585e+00, 6.58040e-02
           0,     1017,    8159,  223242,6.65255e-01,5.84171e-02,3.29580e-02,              3,       3,          0,              10,9.54339e+00, 5.74730e-02
           0,     1045,    8383,  233692,5.73291e-01,5.84675e-02,3.07461e-02,              3,       3,          0,              10,9.71218e+00, 5.80330e-02
           0,     1073,    8607,  244422,4.97033e-01,5.85032e-02,2.86845e-02,              3,       3,          0,              10,9.87475e+00, 5.62750e-02
           0,     1101,    8831,  255432,4.34112e-01,5.85144e-02,2.67628e-02,              3,       3,          0,              10,1.00229e+01, 6.49770e-02
           1,     1129,    9055,  300592,9.75175e-01,3.25821e-02,2.49714e-02,              3,       3,          0,              40,1.18155e+01, 1.69852e+00
           0,     1157,    9279,  312162,7.39886e-01,3.22183e-02,2.33014e-02,              3,       3,          0,              10,1.20698e+01, 6.22920e-02
           0,     1185,    9503,  324012,6.26339e-01,3.20298e-02,2.17445e-02,              3,       3,          0,              10,1.23866e+01, 1.41268e-01
           0,     1213,    9727,  336142,5.34287e-01,3.19477e-02,2.02929e-02,              3,       3,          0,              10,1.26384e+01, 5.75220e-02
           0,     1241,    9951,  348552,4.58550e-01,3.19255e-02,1.89397e-02,              3,       3,          0,              10,1.29694e+01, 1.50911e-01
           0,     1269,   10175,  361242,3.96114e-01,3.19333e-02,1.76780e-02,              3,       3,          0,              10,1.31842e+01, 7.40760e-02
           0,     1297,   10399,  374212,3.44769e-01,3.19520e-02,1.65018e-02,              3,       3,          0,              10,1.34175e+01, 7.30790e-02
           0,     1325,   10623,  387462,3.02767e-01,3.19693e-02,1.54053e-02,              4,       4,          0,              10,1.36380e+01, 7.80720e-02
           0,     1544,   12377,  402902,2.35993e-01,3.20067e-02,1.43688e-02,              3,       3,          0,              10,1.38500e+01, 7.33950e-02
           0,     1572,   12601,  418622,2.04035e-01,3.20435e-02,1.34150e-02,              3,       3,          0,              10,1.41147e+01, 8.76460e-02
           1,     1600,   12825,  477822,4.45954e-01,1.90295e-02,1.25259e-02,              3,       3,          0,              37,1.80177e+01, 3.76000e+00
           0,     1628,   13049,  494102,3.44087e-01,1.89219e-02,1.16972e-02,              3,       3,          0,              10,1.82814e+01, 9.12270e-02
           0,     1656,   13273,  510662,2.90772e-01,1.88702e-02,1.09248e-02,              3,       3,          0,              10,1.85445e+01, 1.00692e-01
           0,     1684,   13497,  527502,2.47228e-01,1.88533e-02,1.02050e-02,              3,       3,          0,              10,1.87498e+01, 7.23870e-02
           0,     1712,   13721,  544622,2.11221e-01,1.88545e-02,9.53439e-03,              3,       3,          0,              10,1.89840e+01, 7.49040e-02
           0,     1740,   13945,  562022,1.81367e-01,1.88633e-02,8.90962e-03,              3,       3,          0,              10,1.92322e+01, 1.01984e-01
           0,     1768,   14169,  579702,1.56642e-01,1.88729e-02,8.32771e-03,              3,       3,          0,              10,1.94260e+01, 6.65080e-02
           0,     1796,   14393,  597662,1.36237e-01,1.88793e-02,7.78584e-03,              3,       3,          0,              10,1.96314e+01, 7.09720e-02
           0,     1824,   14617,  615902,1.19491e-01,1.88801e-02,7.28139e-03,              4,       4,          0,              10,1.98650e+01, 7.29860e-02
           0,     1896,   15193,  634862,1.05093e-01,1.88807e-02,6.81188e-03,              4,       4,          0,              10,2.00726e+01, 7.09070e-02
           1,     1928,   15449,  715838,2.27381e-01,1.06985e-02,6.37513e-03,              3,       3,          0,              42,2.37321e+01, 3.52420e+00
           0,     1956,   15673,  735398,1.74435e-01,1.06464e-02,5.96898e-03,              3,       3,          0,              10,2.39330e+01, 6.47170e-02
           0,     1984,   15897,  755238,1.48783e-01,1.06190e-02,5.59145e-03,              3,       3,          0,              10,2.41781e+01, 9.04590e-02
           0,     2012,   16121,  775358,1.28077e-01,1.06066e-02,5.24071e-03,              3,       3,          0,              10,2.44291e+01, 9.28110e-02
           0,     2040,   16345,  795758,1.11196e-01,1.06018e-02,4.91504e-03,              3,       3,          0,              10,2.46767e+01, 9.09380e-02
           0,     2068,   16569,  816438,9.74540e-02,1.06001e-02,4.61286e-03,              4,       4,          0,              10,2.50003e+01, 9.44780e-02
           0,     2120,   16985,  837638,8.60600e-02,1.06010e-02,4.33267e-03,              4,       4,          0,              10,2.53521e+01, 1.41091e-01
           0,     2152,   17241,  859158,7.69669e-02,1.06008e-02,4.07310e-03,              4,       4,          0,              10,2.56572e+01, 1.34783e-01
           0,     2184,   17497,  880998,6.97683e-02,1.05981e-02,3.83285e-03,              7,       7,          0,              10,2.60812e+01, 1.01155e-01
           0,     3035,   24311,  911348,6.12797e-02,1.05292e-02,3.41670e-03,             12,      12,          0,              10,2.66368e+01, 2.36657e-01
           1,     3381,   27087, 1080398,1.21086e-01,5.49429e-03,3.12754e-03,              3,       3,          0,              50,3.10005e+01, 4.19358e+00
           0,     3409,   27311, 1114488,9.48916e-02,5.46132e-03,2.92032e-03,              3,       3,          0,              10,3.12457e+01, 6.33190e-02
           0,     3437,   27535, 1148858,8.20742e-02,5.44230e-03,2.72714e-03,              3,       3,          0,              10,3.16804e+01, 1.84158e-01
           0,     3465,   27759, 1183508,7.19354e-02,5.43202e-03,2.54707e-03,              4,       4,          0,              10,3.20848e+01, 1.70856e-01
           0,     3509,   28111, 1218598,6.37177e-02,5.42753e-03,2.37923e-03,              4,       4,          0,              10,3.25296e+01, 1.96524e-01
           0,     3541,   28367, 1254008,5.71942e-02,5.42556e-03,2.22283e-03,              4,       4,          0,              10,3.28448e+01, 1.35775e-01
           0,     3573,   28623, 1289738,5.20713e-02,5.42429e-03,2.07711e-03,              8,       8,          0,              10,3.30909e+01, 8.21740e-02
           0,     3717,   29775, 1326908,4.80999e-02,5.42267e-03,1.94137e-03,             27,      27,          0,              10,3.34064e+01, 8.22460e-02
           0,     3921,   31407, 1366118,4.05207e-02,5.41838e-03,1.80985e-03,             25,      25,          0,              10,3.38465e+01, 1.94572e-01
           0,     4106,   32893, 1407178,3.46129e-02,5.41313e-03,1.68733e-03,             30,      30,          0,              10,3.41312e+01, 9.04740e-02
           1,     4326,   34653, 1623478,6.28896e-02,2.89232e-03,1.57380e-03,              3,       3,          0,              50,4.06011e+01, 6.23643e+00
           0,     4354,   34877, 1667018,4.93867e-02,2.87423e-03,1.47091e-03,              3,       3,          0,              10,4.10409e+01, 1.88720e-01
           0,     4382,   35101, 1710838,4.29702e-02,2.86336e-03,1.37508e-03,              4,       4,          0,              10,4.14399e+01, 1.87781e-01
           0,     4422,   35421, 1755058,3.78837e-02,2.85740e-03,1.28585e-03,              4,       4,          0,              10,4.18906e+01, 8.17330e-02
           0,     4454,   35677, 1799598,3.38594e-02,2.85410e-03,1.20280e-03,              4,       4,          0,              10,4.27234e+01, 3.58495e-01
           0,     4486,   35933, 1844458,3.06989e-02,2.85212e-03,1.12551e-03,              7,       7,          0,              10,4.32299e+01, 2.12643e-01
           0,     4590,   36765, 1890358,2.82450e-02,2.85058e-03,1.05363e-03,             22,      22,          0,              10,4.37459e+01, 2.24821e-01
           0,     4770,   38205, 1938058,2.48575e-02,2.84822e-03,9.84535e-04,             33,      33,          0,              10,4.42424e+01, 2.28827e-01
           0,     5004,   40077, 1988098,2.11356e-02,2.84537e-03,9.19395e-04,             34,      34,          0,              10,4.46517e+01, 1.83733e-01
           0,     5236,   41933, 2040458,1.78736e-02,2.84232e-03,8.59244e-04,             37,      37,          0,              10,4.49558e+01, 1.08243e-01
           1,     5502,   44061, 2326562,3.20331e-02,1.50796e-03,8.03389e-04,              3,       3,          0,              52,5.09670e+01, 5.76647e+00
           0,     5530,   44285, 2381862,2.51688e-02,1.49841e-03,7.53070e-04,              3,       3,          0,              10,5.14589e+01, 2.00401e-01
           0,     5558,   44509, 2437442,2.19098e-02,1.49253e-03,7.06351e-04,              4,       4,          0,              10,5.19782e+01, 2.43547e-01
           0,     5598,   44829, 2493422,1.93294e-02,1.48915e-03,6.63005e-04,              4,       4,          0,              10,5.24704e+01, 1.95084e-01
           0,     5630,   45085, 2549722,1.72895e-02,1.48717e-03,6.22819e-04,              4,       4,          0,              10,5.30407e+01, 2.63159e-01
           0,     5662,   45341, 2606342,1.56887e-02,1.48588e-03,5.85594e-04,              7,       7,          0,              10,5.36516e+01, 2.25579e-01
           0,     5766,   46173, 2664002,1.44468e-02,1.48487e-03,5.51143e-04,             25,      25,          0,              10,5.43375e+01, 3.32762e-01
           0,     5962,   47741, 2723622,1.27166e-02,1.48354e-03,5.18260e-04,             38,      38,          0,              10,5.47328e+01, 1.26279e-01
           0,     6234,   49917, 2785962,1.08271e-02,1.48201e-03,4.87361e-04,             52,      52,          0,              10,5.52118e+01, 1.72028e-01
           0,     6626,   53053, 2852222,9.05910e-03,1.48053e-03,4.58885e-04,             75,      75,          0,              10,5.58865e+01, 2.59364e-01
           1,     7160,   57337, 3231702,1.60376e-02,7.86602e-04,4.18529e-04,              3,       3,          0,              53,7.02312e+01, 1.38910e+01
           0,     7188,   57561, 3303582,1.27272e-02,7.81997e-04,3.94445e-04,              3,       3,          0,              10,7.08083e+01, 2.38313e-01
           0,     7216,   57785, 3375742,1.10953e-02,7.79175e-04,3.72211e-04,              4,       4,          0,              10,7.14244e+01, 3.04604e-01
           0,     7256,   58105, 3448302,9.80290e-03,7.77590e-04,3.51713e-04,              4,       4,          0,              10,7.18233e+01, 1.32457e-01
           0,     7288,   58361, 3521182,8.78247e-03,7.76692e-04,3.32842e-04,              4,       4,          0,              10,7.23855e+01, 2.12100e-01
           0,     7320,   58617, 3594382,7.98296e-03,7.76146e-04,3.15497e-04,              8,       8,          0,              10,7.30306e+01, 2.04675e-01
           0,     7448,   59641, 3668862,7.36376e-03,7.75743e-04,2.99580e-04,             67,      67,          0,              10,7.40364e+01, 3.09074e-01
           0,     7919,   63411, 3748052,6.37721e-03,7.71866e-04,2.75177e-04,             89,      89,          0,              10,7.51256e+01, 5.37846e-01
           0,     8553,   68483, 3833582,5.38229e-03,7.67965e-04,2.50610e-04,             91,      91,          0,              10,7.57215e+01, 2.07580e-01
           0,     9209,   73731, 3925672,4.53449e-03,7.65447e-04,2.30394e-04,            105,     105,          0,              10,7.64346e+01, 2.85626e-01
           1,     9933,   79523, 4442188,8.03335e-03,4.11478e-04,2.08962e-04,              3,       3,          0,              52,9.38166e+01, 1.70154e+01
           0,     9961,   79747, 4541798,6.35510e-03,4.09299e-04,1.96901e-04,              3,       3,          0,              10,9.45072e+01, 2.96630e-01
           0,     9989,   79971, 4641688,5.54174e-03,4.07977e-04,1.85765e-04,              4,       4,          0,              10,9.51097e+01, 2.50338e-01
           0,    10029,   80291, 4741978,4.89836e-03,4.07241e-04,1.75496e-04,              4,       4,          0,              10,9.61328e+01, 2.20016e-01
           0,    10061,   80547, 4842588,4.39069e-03,4.06829e-04,1.66040e-04,              4,       4,          0,              10,9.72140e+01, 5.11373e-01
           0,    10093,   80803, 4943518,3.99319e-03,4.06583e-04,1.57347e-04,              8,       8,          0,              10,9.82823e+01, 3.68050e-01
           0,    10221,   81827, 5045728,3.68553e-03,4.06403e-04,1.49367e-04,             82,      82,          0,              10,9.92440e+01, 4.02085e-01
           0,    10783,   86323, 5153558,3.18188e-03,4.04918e-04,1.38194e-04,            114,     114,          0,              10,9.99595e+01, 2.32276e-01
           0,    11555,   92507, 5269108,2.71194e-03,4.03193e-04,1.26360e-04,            139,     139,          0,              10,1.01076e+02, 5.06469e-01
           0,    12522,  100245, 5394328,2.28143e-03,4.01851e-04,1.15720e-04,            168,     168,          0,              10,1.02555e+02, 4.36458e-01
           1,    13649,  109263, 6145023,4.04581e-03,2.09559e-04,1.05110e-04,              3,       3,          0,              55,1.26998e+02, 2.34335e+01
           0,    13677,  109487, 6281793,3.20756e-03,2.08475e-04,9.91175e-05,              3,       3,          0,              10,1.28235e+02, 6.13441e-01
           0,    13705,  109711, 6418843,2.79533e-03,2.07828e-04,9.35892e-05,              4,       4,          0,              10,1.29357e+02, 5.16634e-01
           0,    13745,  110031, 6556293,2.46910e-03,2.07480e-04,8.84958e-05,              4,       4,          0,              10,1.30504e+02, 5.74307e-01
           0,    13777,  110287, 6694063,2.21152e-03,2.07298e-04,8.38101e-05,              4,       4,          0,              10,1.31670e+02, 3.17728e-01
           0,    13809,  110543, 6832153,2.00968e-03,2.07204e-04,7.95064e-05,              8,       8,          0,              10,1.33623e+02, 1.02819e+00
           0,    13937,  111567, 6971523,1.85334e-03,2.07146e-04,7.55604e-05,            113,     113,          0,              10,1.34626e+02, 4.01742e-01
           0,    14719,  117831, 7118713,1.60516e-03,2.06212e-04,6.93144e-05,            153,     153,          0,              10,1.35865e+02, 4.84465e-01
           0,    15750,  126081, 7276213,1.36765e-03,2.05525e-04,6.38153e-05,            190,     190,          0,              10,1.36846e+02, 3.27800e-01
           0,    17042,  136417, 7446633,1.15731e-03,2.04944e-04,5.87193e-05,            225,     225,          0,              10,1.38960e+02, 7.46056e-01
           1,    18517,  148219, 8446551,2.03690e-03,1.08471e-04,5.33470e-05,              3,       3,          0,              54,1.74037e+02, 3.39665e+01
           0,    18545,  148443, 8632001,1.61262e-03,1.07955e-04,5.03981e-05,              3,       3,          0,              10,1.76923e+02, 5.72855e-01
           0,    18573,  148667, 8817731,1.40786e-03,1.07652e-04,4.76826e-05,              4,       4,          0,              10,1.79120e+02, 7.32531e-01
           0,    18613,  148987, 9003861,1.24623e-03,1.07493e-04,4.51860e-05,              4,       4,          0,              10,1.80876e+02, 5.75116e-01
           0,    18645,  149243, 9190311,1.11891e-03,1.07414e-04,4.28944e-05,              5,       5,          0,              10,1.82931e+02, 6.60396e-01
           0,    18697,  149659, 9377281,1.01940e-03,1.07378e-04,4.07947e-05,             11,      11,          0,              10,1.85185e+02, 8.34908e-01
           0,    18809,  150555, 9565371,9.42245e-04,1.07360e-04,3.88746e-05,            184,     184,          0,              10,1.87139e+02, 4.81919e-01
           0,    20035,  160363, 9765721,8.10905e-04,1.06824e-04,3.55674e-05,            266,     266,          0,              10,1.89200e+02, 5.82227e-01
           0,    21816,  174617, 9983881,6.86341e-04,1.06407e-04,3.25693e-05,            318,     318,          0,              10,1.91432e+02, 6.25792e-01
           0,    23930,  191529,10223181,5.76175e-04,1.05888e-04,2.91807e-05,            337,     337,          0,              10,1.94299e+02, 8.28950e-01
           1,    26182,  209553,11689373,1.02567e-03,5.50089e-05,2.68670e-05,              3,       3,          0,              56,2.41555e+02, 4.52339e+01
           0,    26210,  209777,11951473,8.09702e-04,5.47532e-05,2.54038e-05,              3,       3,          0,              10,2.44892e+02, 1.32200e+00
           0,    26238,  210001,12213853,7.05683e-04,5.46070e-05,2.40576e-05,              4,       4,          0,              10,2.50551e+02, 1.39393e+00
           0,    26278,  210321,12476633,6.23495e-04,5.45341e-05,2.28211e-05,              4,       4,          0,              10,2.54604e+02, 1.36098e+00
           0,    26310,  210577,12739733,5.58645e-04,5.45023e-05,2.16874e-05,              4,       4,          0,              10,2.57897e+02, 1.28353e+00
           0,    26342,  210833,13003153,5.07859e-04,5.44921e-05,2.06498e-05,              8,       8,          0,              10,2.61096e+02, 1.21140e+00
           0,    26470,  211857,13267853,4.68542e-04,5.44911e-05,1.97020e-05,            229,     229,          0,              10,2.64131e+02, 9.29345e-01
           0,    27996,  224065,13547813,4.06549e-04,5.42263e-05,1.80511e-05,            358,     358,          0,              10,2.68030e+02, 1.15459e+00
           0,    30358,  242961,13851393,3.45234e-04,5.40307e-05,1.65946e-05,            412,     412,          0,              10,2.72768e+02, 1.93674e+00
           0,    33033,  264375,14181723,2.92069e-04,5.37337e-05,1.47680e-05,            455,     455,          0,              10,2.76965e+02, 1.40901e+00
           1,    36031,  288359,16163428,5.12433e-04,2.83324e-05,1.36488e-05,              3,       3,          0,              55,3.42307e+02, 6.26667e+01
           0,    36059,  288583,16524018,4.07059e-04,2.82103e-05,1.29294e-05,              3,       3,          0,              10,3.47285e+02, 1.78788e+00
           0,    36087,  288807,16884888,3.55432e-04,2.81410e-05,1.22688e-05,              4,       4,          0,              10,3.51290e+02, 1.39446e+00
           0,    36127,  289127,17246158,3.14688e-04,2.81072e-05,1.16633e-05,              4,       4,          0,              10,3.55762e+02, 1.62325e+00
           0,    36159,  289383,17607748,2.82605e-04,2.80933e-05,1.11093e-05,              5,       5,          0,              10,3.60323e+02, 1.69413e+00
           0,    36211,  289799,17969858,2.57537e-04,2.80899e-05,1.06035e-05,             11,      11,          0,              10,3.64755e+02, 1.62680e+00
           0,    36323,  290695,18333088,2.38108e-04,2.80915e-05,1.01427e-05,            386,     386,          0,              10,3.68897e+02, 1.65033e+00
           0,    38877,  311135,18721858,2.03776e-04,2.79110e-05,9.17889e-06,            559,     559,          0,              10,3.73763e+02, 1.86036e+00
           0,    42471,  339887,19146568,1.72567e-04,2.77900e-05,8.36572e-06,            661,     661,          0,              10,3.79434e+02, 2.06324e+00
           0,    46679,  373559,19613358,1.45409e-04,2.76439e-05,7.43797e-06,            712,     712,          0,              10,3.85663e+02, 2.18118e+00
           1,    51179,  409563,22428203,2.56854e-04,1.45548e-05,6.82597e-06,              3,       3,          0,              55,4.75403e+02, 8.63657e+01
           0,    51207,  409787,22940273,2.03997e-04,1.44959e-05,6.46635e-06,              3,       3,          0,              10,4.81639e+02, 2.82766e+00
           0,    51235,  410011,23452623,1.78133e-04,1.44631e-05,6.13614e-06,              4,       4,          0,              10,4.88125e+02, 2.26013e+00
           0,    51275,  410331,23965373,1.57726e-04,1.44479e-05,5.83347e-06,              4,       4,          0,              10,4.97957e+02, 4.51450e+00
           0,    51307,  410587,24478443,1.41658e-04,1.44424e-05,5.55658e-06,              5,       5,          0,              10,5.03659e+02, 2.24078e+00
           0,    51359,  411003,24992033,1.29105e-04,1.44421e-05,5.30377e-06,             12,      12,          0,              10,5.09077e+02, 1.76855e+00
           0,    51471,  411899,25506743,1.19377e-04,1.44444e-05,5.07344e-06,            597,     597,          0,              10,5.18300e+02, 4.31642e+00
           0,    55418,  443489,26060923,1.01881e-04,1.43638e-05,4.60824e-06,            750,     750,          0,              10,5.26225e+02, 2.46499e+00
           0,    60231,  481999,26663233,8.61429e-05,1.42766e-05,4.09636e-06,            833,     833,          0,              10,5.33133e+02, 2.84963e+00
           0,    65490,  524081,27318133,7.28283e-05,1.42374e-05,3.73395e-06,            952,     952,          0,              10,5.40986e+02, 2.40737e+00
           1,    71386,  571249,31244363,1.28727e-04,7.49194e-06,3.42020e-06,              3,       3,          0,              55,6.66027e+02, 1.19188e+02
           0,    71414,  571473,31958503,1.02299e-04,7.46398e-06,3.24079e-06,              3,       3,          0,              10,6.76507e+02, 4.20206e+00
           0,    71442,  571697,32672923,8.93903e-05,7.44880e-06,3.07610e-06,              4,       4,          0,              10,6.84904e+02, 3.22694e+00
           0,    71482,  572017,33387743,7.92126e-05,7.44211e-06,2.92518e-06,              4,       4,          0,              10,6.95688e+02, 4.73414e+00
           0,    71514,  572273,34102883,7.12061e-05,7.44020e-06,2.78715e-06,              5,       5,          0,              10,7.06340e+02, 4.27916e+00
           0,    71566,  572689,34818543,6.49565e-05,7.44081e-06,2.66117e-06,             68,      68,          0,              10,7.19431e+02, 3.98993e+00
           0,    72034,  576433,35538883,5.98215e-05,7.44148e-06,2.54201e-06,            937,     937,          0,              10,7.30319e+02, 4.22817e+00
           0,    77936,  623649,36318243,5.11018e-05,7.40495e-06,2.31097e-06,           1175,    1175,          0,              10,7.41622e+02, 4.59187e+00
           0,    85065,  680691,37168893,4.32355e-05,7.36849e-06,2.07091e-06,           1339,    1339,          0,              10,7.55480e+02, 5.24656e+00
           0,    93160,  745461,38100493,3.64667e-05,7.35056e-06,1.88560e-06,           1467,    1467,          0,              10,7.73068e+02, 5.65421e+00
           1,   101936,  815669,43605037,6.42871e-05,3.90800e-06,1.72941e-06,              3,       3,          0,              54,9.73796e+02, 1.89392e+02
           0,   101964,  815893,44624677,5.09693e-05,3.89538e-06,1.64076e-06,              3,       3,          0,              10,9.86491e+02, 5.18302e+00
           0,   101992,  816117,45644597,4.45758e-05,3.88885e-06,1.55949e-06,              4,       4,          0,              10,9.96743e+02, 3.80744e+00
           0,   102032,  816437,46664917,3.95400e-05,3.88634e-06,1.48512e-06,              4,       4,          0,              10,1.00943e+03, 6.19477e+00
           0,   102064,  816693,47685557,3.55825e-05,3.88607e-06,1.41720e-06,              5,       5,          0,              10,1.02104e+03, 4.66089e+00
           0,   102116,  817109,48706717,3.24968e-05,3.88698e-06,1.35531e-06,            177,     177,          0,              10,1.03444e+03, 4.93830e+00
           0,   103298,  826565,49739697,2.97423e-05,3.88828e-06,1.29543e-06,           1255,    1255,          0,              10,1.04964e+03, 4.55853e+00
           0,   111026,  888405,50849957,2.53907e-05,3.87019e-06,1.17724e-06,           1549,    1549,          0,              10,1.06416e+03, 5.86336e+00
           0,   120562,  964693,52055577,2.14296e-05,3.84605e-06,1.03198e-06,           1750,    1750,          0,              10,1.08124e+03, 6.46505e+00
           0,   130970, 1047957,53365277,1.81135e-05,3.83754e-06,9.38876e-07,           1750,    1750,          0,              10,1.09605e+03, 7.56466e+00


==> plots/convDiff/p3_L10_K3_Ccard10_theta50_solver-multigrid-lowOrderVcycle_lambda0.05_smoother-pcg-iChol_deltaEx_0.5_deltaInt_0.5_JEx_2_JInt_4_nStepsInf.csv <==
isExactLevel,nElements,   nDofs,    work,        eta,   error,nMarkedDoerfler, nMarked,cardControl,solverIterations,    runtime,solutionTime
           1,       48,     241,     432,1.72499e-01,     NaN,              4,       4,          0,               9,5.34391e-02, 3.30830e-02
           0,       76,     370,     660,1.28842e-01,     NaN,              5,       5,          0,               3,8.95422e-02, 4.78700e-03
           0,      109,     523,     987,8.62719e-02,     NaN,              8,       8,          0,               3,1.24522e-01, 5.20000e-03
           0,      169,     802,    1494,5.32434e-02,     NaN,              6,       6,          0,               3,1.63401e-01, 6.32300e-03
           0,      205,     970,    2109,3.78089e-02,     NaN,              8,       8,          0,               3,2.00337e-01, 6.96700e-03
           0,      264,    1243,    2901,2.66483e-02,     NaN,             10,      10,          0,               3,2.44136e-01, 7.85800e-03
           0,      335,    1573,    3906,1.91582e-02,     NaN,             12,      12,          0,               3,2.93610e-01, 1.14520e-02
           0,      410,    1924,    5136,1.34781e-02,     NaN,             22,      22,          0,               3,3.40710e-01, 8.94500e-03
           0,      544,    2539,    6768,7.99337e-03,     NaN,             14,      14,          0,               3,3.93896e-01, 1.11250e-02
           0,      618,    2881,    8622,5.70694e-03,     NaN,             32,      32,          0,               3,4.52612e-01, 1.21400e-02
           1,      807,    3751,   10236,3.80990e-03,     NaN,             43,      43,          0,               2,5.73463e-01, 6.53970e-02
           0,     1047,    4846,   13377,2.38958e-03,     NaN,             55,      55,          0,               3,6.57808e-01, 2.19290e-02
           0,     1380,    6388,   17517,1.50869e-03,     NaN,             78,      78,          0,               3,7.54355e-01, 2.70080e-02
           0,     1816,    8374,   22965,9.77477e-04,     NaN,             95,      95,          0,               3,8.70968e-01, 3.30250e-02
           0,     2347,   10789,   30006,6.37190e-04,     NaN,            153,     153,          0,               3,1.02151e+00, 4.07420e-02
           0,     3159,   14482,   39483,4.05951e-04,     NaN,            215,     215,          0,               3,1.19572e+00, 4.52630e-02
           0,     4335,   19846,   52488,2.53323e-04,     NaN,            282,     282,          0,               3,1.41101e+00, 6.27800e-02
           0,     5794,   26461,   69870,1.62537e-04,     NaN,            387,     387,          0,               3,1.69633e+00, 8.70530e-02
           0,     7795,   35521,   93255,1.03338e-04,     NaN,            504,     504,          0,               3,2.06622e+00, 1.03732e-01
           0,    10393,   47284,  124434,6.67709e-05,     NaN,            745,     745,          0,               3,2.58158e+00, 1.73657e-01
           1,    14100,   64021,  152634,4.37248e-05,     NaN,           1073,    1073,          0,               2,3.81379e+00, 7.68173e-01
           0,    19444,   88246,  210966,2.70006e-05,     NaN,           1242,    1242,          0,               3,4.68165e+00, 2.79894e-01
           0,    25489,  115522,  287433,1.73848e-05,     NaN,           1752,    1752,          0,               3,5.83471e+00, 3.65777e-01
           0,    34023,  154030,  389502,1.11940e-05,     NaN,           2384,    2384,          0,               3,7.70539e+00, 4.54878e-01
           0,    45405,  205408,  525717,7.26575e-06,     NaN,           3430,    3430,          0,               3,1.01611e+01, 5.92938e-01
           0,    60980,  275650,  708657,4.75047e-06,     NaN,           4547,    4547,          0,               3,1.33874e+01, 8.05885e-01
           0,    81933,  370270,  954456,3.09972e-06,     NaN,           5293,    5293,          0,               3,1.77247e+01, 9.82665e-01
           0,   106490,  480907, 1273926,2.00381e-06,     NaN,           7766,    7766,          0,               3,2.41894e+01, 1.44611e+00
           0,   140540,  634348, 1695546,1.32538e-06,     NaN,          11212,   11212,          0,               3,3.30380e+01, 1.91493e+00
           0,   189778,  856177, 2264880,8.64990e-07,     NaN,          14179,   14179,          0,               3,4.43378e+01, 2.57385e+00
           1,   250362, 1129237, 4017414,5.63312e-07,     NaN,          17724,   17724,          0,               7,8.72547e+01, 3.10681e+01
           0,   329098, 1484101, 5004708,3.70975e-07,     NaN,          24027,   24027,          0,               3,1.29165e+02, 8.29823e+00
           0,   429356, 1935565, 6292776,2.45936e-07,     NaN,          33069,   33069,          0,               3,1.56939e+02, 6.98806e+00
           0,   566901, 2554891, 7993479,1.63263e-07,     NaN,          44395,   44395,          0,               3,1.94584e+02, 9.55272e+00
           0,   752304, 3389785,10250391,1.07466e-07,     NaN,          55695,   55695,          0,               3,2.50631e+02, 1.60028e+01
           0,   975256, 4393906,13176159,7.17449e-08,     NaN,          81276,   81276,          0,               3,3.15023e+02, 1.70074e+01
           0,  1310383, 5903110,17107308,4.70198e-08,     NaN,          81276,   81276,          0,               3,3.76188e+02, 3.10627e+01


==> plots/convDiff/p3_L1_K0_CcardInf_theta50_solver-multigrid-lowOrderVcycle_lambda0.05_smoother-_deltaEx_0.5_deltaInt_0_JEx_2_JInt_0_nStepsInf.csv <==
isExactLevel,nElements,   nDofs,    work,        eta,   error,nMarkedDoerfler, nMarked,cardControl,solverIterations,    runtime,solutionTime
           1,       48,     241,     432,1.72499e-01,     NaN,              4,       4,          0,               9,6.08783e-02, 3.52350e-02
           1,       76,     370,     584,1.29610e-01,     NaN,              5,       5,          0,               2,1.15607e-01, 1.82100e-02
           1,      109,     523,     911,8.59179e-02,     NaN,              8,       8,          0,               3,1.74649e-01, 2.40440e-02
           1,      169,     802,    1418,5.32882e-02,     NaN,              6,       6,          0,               3,2.41479e-01, 2.95970e-02
           1,      205,     970,    1828,3.75897e-02,     NaN,              8,       8,          0,               2,3.05897e-01, 2.88480e-02
           1,      264,    1243,    2356,2.61781e-02,     NaN,             10,      10,          0,               2,3.75013e-01, 2.94770e-02
           1,      327,    1537,    3010,1.77666e-02,     NaN,             16,      16,          0,               2,4.49765e-01, 3.40020e-02
           1,      440,    2062,    3890,1.18539e-02,     NaN,             18,      18,          0,               2,5.31538e-01, 4.02520e-02
           1,      551,    2572,    5543,7.03117e-03,     NaN,             18,      18,          0,               3,6.38696e-01, 6.13330e-02
           1,      662,    3094,    6867,5.01145e-03,     NaN,             39,      39,          0,               2,7.48173e-01, 5.39960e-02
           1,      884,    4108,    8635,3.16094e-03,     NaN,             51,      51,          0,               2,8.76818e-01, 6.95970e-02
           1,     1181,    5470,   10997,2.02808e-03,     NaN,             65,      65,          0,               2,1.02544e+00, 7.96880e-02
           1,     1550,    7165,   14097,1.29635e-03,     NaN,             99,      99,          0,               2,1.20546e+00, 1.03180e-01
           1,     2128,    9793,   18353,8.08576e-04,     NaN,            140,     140,          0,               2,1.43468e+00, 1.38284e-01
           1,     2870,   13171,   24093,5.15611e-04,     NaN,            158,     158,          0,               2,1.72245e+00, 1.77190e-01
           1,     3709,   16984,   31511,3.34957e-04,     NaN,            262,     262,          0,               2,2.09030e+00, 2.23717e-01
           1,     5193,   23740,   41897,2.08513e-04,     NaN,            307,     307,          0,               2,2.56632e+00, 3.01933e-01
           1,     6840,   31186,   55577,1.32555e-04,     NaN,            511,     511,          0,               2,3.16835e+00, 3.80069e-01
           1,     9422,   42880,   74421,8.44734e-05,     NaN,            625,     625,          0,               2,4.02399e+00, 5.46029e-01
           1,    12495,   56779,   99411,5.40936e-05,     NaN,            923,     923,          0,               2,5.08988e+00, 6.75176e-01
           1,    17089,   77593,  133589,3.44129e-05,     NaN,           1207,    1207,          0,               2,6.58863e+00, 9.47908e-01
           1,    23212,  105250,  180013,2.17234e-05,     NaN,           1493,    1493,          0,               2,8.55701e+00, 1.24510e+00
           1,    30405,  137707,  240823,1.39895e-05,     NaN,           2531,    2531,          0,               2,1.15119e+01, 1.65087e+00
           1,    42162,  190774,  325147,8.95651e-06,     NaN,           2884,    2884,          0,               2,1.55278e+01, 2.23703e+00
           1,    55631,  251527,  436409,5.74598e-06,     NaN,           4028,    4028,          0,               2,2.11880e+01, 3.28176e+00
           1,    74735,  337864,  585879,3.69844e-06,     NaN,           5581,    5581,          0,               2,2.89532e+01, 4.35188e+00
           1,   100517,  453979,  786913,2.37409e-06,     NaN,           6966,    6966,          0,               2,3.91608e+01, 5.49018e+00
           1,   131905,  595456, 1050723,1.54109e-06,     NaN,          10867,   10867,          0,               2,5.26421e+01, 7.08030e+00
           1,   178922,  807358, 1408567,9.96510e-07,     NaN,          13512,   13512,          0,               2,7.13808e+01, 9.85235e+00
           1,   236709, 1067716, 1881985,6.47973e-07,     NaN,          17702,   17702,          0,               2,9.64943e+01, 1.31429e+01
           1,   313707, 1414825, 2509399,4.22532e-07,     NaN,          22764,   22764,          0,               2,1.35108e+02, 2.15627e+01
           1,   413229, 1862944, 3335857,2.72906e-07,     NaN,          35319,   35319,          0,               2,2.04167e+02, 2.90684e+01
           1,   558251, 2515984, 4452359,1.78256e-07,     NaN,          45103,   45103,          0,               2,2.64066e+02, 3.25655e+01
           1,   744901, 3356542, 5942161,1.16002e-07,     NaN,          53743,   53743,          0,               2,3.47481e+02, 4.48373e+01
           1,   960478, 4327198, 7863117,7.61062e-08,     NaN,          84427,   84427,          0,               2,5.39563e+02, 1.37098e+02
           1,  1310247, 5902462,10483611,4.93154e-08,     NaN,          84427,   84427,          0,               2,6.65356e+02, 9.26297e+01


==> plots/convDiff/p3_L5_K3_Ccard10_theta50_solver-multigrid-lowOrderVcycle_lambda0.05_smoother-pcg-iChol_deltaEx_0.5_deltaInt_0.5_JEx_2_JInt_4_nStepsInf.csv <==
isExactLevel,nElements,   nDofs,    work,        eta,   error,nMarkedDoerfler, nMarked,cardControl,solverIterations,    runtime,solutionTime
           1,       48,     241,     432,1.72499e-01,     NaN,              4,       4,          0,               9,5.13921e-02, 3.15780e-02
           0,       76,     370,     660,1.28842e-01,     NaN,              5,       5,          0,               3,8.71341e-02, 4.62500e-03
           0,      109,     523,     987,8.62719e-02,     NaN,              8,       8,          0,               3,1.20212e-01, 5.09600e-03
           0,      169,     802,    1494,5.32434e-02,     NaN,              6,       6,          0,               3,1.54141e-01, 5.58400e-03
           0,      205,     970,    2109,3.78089e-02,     NaN,              8,       8,          0,               3,1.90464e-01, 6.55000e-03
           1,      264,    1243,    2637,2.66033e-02,     NaN,             11,      11,          0,               2,2.55175e-01, 2.89720e-02
           0,      345,    1618,    3672,1.72401e-02,     NaN,             13,      13,          0,               3,2.99495e-01, 8.83300e-03
           0,      433,    2029,    4971,1.21868e-02,     NaN,             17,      17,          0,               3,3.47011e-01, 1.02420e-02
           0,      533,    2488,    6570,7.12479e-03,     NaN,             21,      21,          0,               3,3.98766e-01, 1.11530e-02
           0,      661,    3088,    8553,5.03629e-03,     NaN,             37,      37,          0,               3,4.57524e-01, 1.24320e-02
           1,      894,    4150,   10341,3.13817e-03,     NaN,             48,      48,          0,               2,5.74119e-01, 6.50450e-02
           0,     1165,    5392,   13836,2.03028e-03,     NaN,             54,      54,          0,               3,6.55569e-01, 2.33270e-02
           0,     1473,    6814,   18255,1.37731e-03,     NaN,             82,      82,          0,               3,7.52323e-01, 2.84290e-02
           0,     1962,    9031,   24141,8.74275e-04,     NaN,            118,     118,          0,               3,8.69071e-01, 3.40760e-02
           0,     2652,   12166,   32097,5.69409e-04,     NaN,            124,     124,          0,               3,1.00275e+00, 3.99380e-02
           1,     3308,   15151,   38713,3.83789e-04,     NaN,            231,     231,          0,               2,1.31593e+00, 1.95934e-01
           0,     4546,   20809,   52351,2.41007e-04,     NaN,            293,     293,          0,               3,1.52286e+00, 6.20080e-02
           0,     6120,   27931,   70711,1.54080e-04,     NaN,            355,     355,          0,               3,1.78993e+00, 8.21230e-02
           0,     7989,   36394,   94678,9.99289e-05,     NaN,            557,     557,          0,               3,2.14304e+00, 1.06652e-01
           0,    10815,   49189,  127123,6.44793e-05,     NaN,            700,     700,          0,               3,2.60380e+00, 1.39187e-01
           1,    14375,   65263,  155873,4.20871e-05,     NaN,           1062,    1062,          0,               2,3.83199e+00, 7.73734e-01
           0,    19784,   89794,  215225,2.59102e-05,     NaN,           1371,    1371,          0,               3,4.67906e+00, 2.36656e-01
           0,    26591,  120490,  294998,1.66629e-05,     NaN,           1707,    1707,          0,               3,5.83240e+00, 3.25272e-01
           0,    34759,  157369,  399275,1.09651e-05,     NaN,           2409,    2409,          0,               3,7.70149e+00, 4.38664e-01
           0,    46380,  209785,  538415,7.04697e-06,     NaN,           3435,    3435,          0,               3,1.01451e+01, 5.74585e-01
           1,    61977,  280132,  662369,4.70515e-06,     NaN,           4909,    4909,          0,               2,1.59805e+01, 3.17445e+00
           0,    84861,  383476,  916952,2.93772e-06,     NaN,           5416,    5416,          0,               3,2.08101e+01, 1.01209e+00
           0,   109975,  496600, 1246877,1.91619e-06,     NaN,           8636,    8636,          0,               3,2.71663e+01, 1.34907e+00
           0,   148174,  668695, 1691399,1.26019e-06,     NaN,          10569,   10569,          0,               3,3.60696e+01, 1.85818e+00
           0,   193949,  874954, 2273246,8.30685e-07,     NaN,          13833,   13833,          0,               3,5.34906e+01, 3.61652e+00
           1,   253746, 1144633, 3288230,5.47837e-07,     NaN,          19284,   19284,          0,               4,8.67864e+01, 2.12344e+01
           0,   338006, 1524247, 4302248,3.60495e-07,     NaN,          24763,   24763,          0,               3,1.08186e+02, 5.35062e+00
           0,   445074, 2006314, 5637470,2.36304e-07,     NaN,          34149,   34149,          0,               3,1.37808e+02, 7.46911e+00
           0,   585891, 2640403, 7395143,1.57614e-07,     NaN,          43478,   43478,          0,               3,1.78549e+02, 9.55483e+00
           0,   764167, 3443230, 9687644,1.04328e-07,     NaN,          58262,   58262,          0,               3,2.33401e+02, 1.48874e+01
           1,   999086, 4501525,14683074,6.94517e-08,     NaN,          80402,   80402,          0,               5,3.99889e+02, 1.11884e+02
           0,  1331841, 5999641,18678597,4.61560e-08,     NaN,          80402,   80402,          0,               3,4.63723e+02, 2.93855e+01


==> plots/distribRHS/p2_L1_K0_CcardInf_theta50_solver-multigrid-lowOrderVcycle_lambda0.1_smoother-_nStepsInf.csv <==
isExactLevel,nElements,   nDofs,    work,        eta,   error,nMarkedDoerfler, nMarked,cardControl,solverIterations,    runtime,solutionTime
           1,      112,     261,     224,2.03231e-01,     NaN,              4,       4,          0,               2,2.87180e-02, 1.06370e-02
           1,      140,     317,     504,1.48923e-01,     NaN,              8,       8,          0,               2,8.01759e-02, 2.07840e-02
           1,      201,     444,     906,1.00871e-01,     NaN,              8,       8,          0,               2,1.30296e-01, 2.39350e-02
           1,      256,     557,    1418,7.95091e-02,     NaN,              8,       8,          0,               2,1.85154e-01, 2.73320e-02
           1,      323,     694,    2064,5.74297e-02,     NaN,             14,      14,          0,               2,2.47508e-01, 3.25330e-02
           1,      429,     912,    2922,4.10414e-02,     NaN,             21,      21,          0,               2,3.12922e-01, 3.35480e-02
           1,      575,    1212,    4072,3.01055e-02,     NaN,             40,      40,          0,               2,3.90617e-01, 3.97770e-02
           1,      846,    1765,    5764,1.96867e-02,     NaN,             58,      58,          0,               2,4.86302e-01, 5.18710e-02
           1,     1205,    2500,    8174,1.34973e-02,     NaN,            101,     101,          0,               2,6.01315e-01, 6.06810e-02
           1,     1850,    3813,   11874,9.19138e-03,     NaN,            151,     151,          0,               2,7.50245e-01, 8.28190e-02
           1,     2706,    5547,   17286,6.39430e-03,     NaN,            189,     189,          0,               2,9.47421e-01, 1.16692e-01
           1,     3766,    7695,   24818,4.42372e-03,     NaN,            327,     327,          0,               2,1.21162e+00, 1.55241e-01
           1,     5641,   11476,   36100,3.01824e-03,     NaN,            461,     461,          0,               2,1.57921e+00, 2.16385e-01
           1,     8254,   16751,   52608,2.06888e-03,     NaN,            742,     742,          0,               2,2.07767e+00, 3.00864e-01
           1,    12337,   24982,   77282,1.40911e-03,     NaN,           1000,    1000,          0,               2,2.78991e+00, 4.31725e-01
           1,    17922,   36195,  113126,9.58849e-04,     NaN,           1585,    1585,          0,               2,3.82591e+00, 6.23086e-01
           1,    26746,   53941,  166618,6.53557e-04,     NaN,           2218,    2218,          0,               2,5.51908e+00, 1.02914e+00
           1,    38969,   78474,  244556,4.42779e-04,     NaN,           3586,    3586,          0,               2,8.18935e+00, 1.55166e+00
           1,    58034,  116727,  360624,3.02917e-04,     NaN,           4613,    4613,          0,               2,1.24882e+01, 2.34750e+00
           1,    83152,  167085,  526928,2.07660e-04,     NaN,           7698,    7698,          0,               2,1.97429e+01, 3.82460e+00
           1,   124418,  249835,  775764,1.41836e-04,     NaN,          10286,   10286,          0,               2,3.11810e+01, 6.44148e+00
           1,   177649,  356470, 1131062,9.72873e-05,     NaN,          16692,   16692,          0,               2,4.80931e+01, 8.95104e+00
           1,   263531,  528500, 1658124,6.68651e-05,     NaN,          21838,   21838,          0,               2,7.10327e+01, 1.24868e+01
           1,   378164,  758021, 2414452,4.58876e-05,     NaN,          34862,   34862,          0,               2,1.05198e+02, 1.74092e+01
           1,   557844, 1117815, 3530140,3.14741e-05,     NaN,          48771,   48771,          0,               2,1.70176e+02, 3.51954e+01
           1,   799600, 1601709, 5129340,2.17150e-05,     NaN,          73435,   73435,          0,               2,2.55665e+02, 4.52403e+01
           1,  1168338, 2339741, 7466016,1.49548e-05,     NaN,         105285,  105285,          0,               2,3.81343e+02, 6.51678e+01
           1,  1693160, 3389913,10852336,1.03050e-05,     NaN,         154058,  154058,          0,               2,5.57656e+02, 1.01826e+02
           1,  2459656, 4923791,15771648,7.09198e-06,     NaN,         228047,  228047,          0,               2,7.77784e+02, 1.21541e+02
           1,  3553389, 7112008,22878426,4.91155e-06,     NaN,         228047,  228047,          0,               2,1.00925e+03, 2.04027e+02


==> plots/distribRHS/p2_L5_K5_Ccard10_theta50_solver-multigrid-lowOrderVcycle_lambda0.1_smoother-gaussSeidel_nStepsInf.csv <==
isExactLevel,nElements,   nDofs,    work,        eta,   error,nMarkedDoerfler, nMarked,cardControl,solverIterations,    runtime,solutionTime
           1,      112,     261,     224,2.03231e-01,     NaN,              4,       4,          0,               2,1.40238e-01, 8.47880e-02
           0,      140,     317,     924,1.46029e-01,     NaN,              8,       8,          0,               5,2.12003e-01, 2.74840e-02
           0,      201,     444,    1929,9.90324e-02,     NaN,              8,       8,          0,               5,2.75975e-01, 2.83050e-02
           0,      256,     557,    3209,7.87225e-02,     NaN,              8,       8,          0,               5,4.17588e-01, 2.40300e-02
           0,      325,     698,    4834,5.62057e-02,     NaN,             14,      14,          0,               5,6.85213e-01, 6.74050e-02
           1,      435,     924,    5704,3.99959e-02,     NaN,             19,      19,          0,               2,9.01520e-01, 1.15634e-01
           0,      565,    1190,    8529,3.01306e-02,     NaN,             43,      43,          0,               5,1.02823e+00, 3.78870e-02
           0,      846,    1763,   12759,1.96998e-02,     NaN,             46,      46,          0,               5,1.15151e+00, 3.69300e-02
           0,     1134,    2351,   18429,1.40694e-02,     NaN,             91,      91,          0,               5,1.30641e+00, 4.32850e-02
           0,     1660,    3427,   26729,9.95820e-03,     NaN,            140,     140,          0,               5,1.47031e+00, 5.77780e-02
           1,     2459,    5044,   31647,6.73481e-03,     NaN,            212,     212,          0,               2,2.09171e+00, 2.76415e-01
           0,     3617,    7394,   49732,4.59855e-03,     NaN,            281,     281,          0,               5,2.44591e+00, 9.45860e-02
           0,     5199,   10588,   75727,3.11917e-03,     NaN,            507,     507,          0,               5,2.82859e+00, 1.08355e-01
           0,     8078,   16389,  116117,2.09263e-03,     NaN,            680,     680,          0,               5,3.29192e+00, 9.21830e-02
           0,    11843,   23980,  175332,1.40624e-03,     NaN,           1102,    1102,          0,               5,3.93283e+00, 8.26260e-02
           1,    18060,   36477,  247572,9.59503e-04,     NaN,           1516,    1516,          0,               4,5.94123e+00, 1.42487e+00
           0,    26593,   53628,  380537,6.52208e-04,     NaN,           2160,    2160,          0,               5,6.85602e+00, 1.58687e-01
           0,    38437,   77402,  572722,4.44850e-04,     NaN,           3489,    3489,          0,               5,8.67925e+00, 2.63499e-01
           0,    57170,  115007,  858572,3.03129e-04,     NaN,           4758,    4758,          0,               5,1.10818e+01, 3.21972e-01
           0,    83186,  167169, 1274502,2.06052e-04,     NaN,           7551,    7551,          0,               5,1.50798e+01, 4.58194e-01
           1,   124004,  248993, 1894522,1.41972e-04,     NaN,           9531,    9531,          0,               5,3.15219e+01, 1.09370e+01
           0,   173638,  348427, 2762712,9.82965e-05,     NaN,          16424,   16424,          0,               5,4.03213e+01, 1.33889e+00
           0,   258926,  519283, 4057342,6.76664e-05,     NaN,          21452,   21452,          0,               5,5.10336e+01, 1.01534e+00
           0,   370385,  742480, 5909267,4.65395e-05,     NaN,          32775,   32775,          0,               5,6.77549e+01, 2.11434e+00
           0,   540804, 1083683, 8613287,3.18237e-05,     NaN,          49546,   49546,          0,               5,8.86151e+01, 2.32552e+00
           1,   783203, 1568848,11746099,2.21687e-05,     NaN,          70180,   70180,          0,               4,1.83467e+02, 5.78980e+01
           0,  1146615, 2296298,17479174,1.51665e-05,     NaN,         101716,  101716,          0,               5,2.43544e+02, 8.95663e+00
           0,  1663062, 3329733,25794484,1.04341e-05,     NaN,         143399,  143399,          0,               5,3.33105e+02, 1.14933e+01
           0,  2378776, 4761989,37688364,7.19020e-06,     NaN,         230621,  230621,          0,               5,4.71265e+02, 2.30198e+01
           0,  3473088, 6951395,55053804,4.97130e-06,     NaN,         310248,  310248,          0,               5,1.45158e+03, 3.72569e+01
           1,  5042847,10091970,80268039,3.43002e-06,     NaN,         310248,  310248,          0,               5,1.92845e+03, 4.16442e+02


==> plots/distribRHS/p2_L5_K5_Ccard10_theta50_solver-multigrid-lowOrderVcycle_lambda0.1_smoother-identity_nStepsInf.csv <==
isExactLevel,nElements,   nDofs,    work,        eta,   error,nMarkedDoerfler, nMarked,cardControl,solverIterations,    runtime,solutionTime
           1,      112,     261,     224,2.03231e-01,     NaN,              4,       4,          0,               2,4.22828e-02, 1.93490e-02
           0,      140,     317,     364,1.76410e-01,     NaN,              9,       9,          0,               1,1.14252e-01, 3.83570e-02
           0,      206,     453,     570,1.44113e-01,     NaN,             17,      17,          0,               1,2.11540e-01, 2.05070e-02
           0,      329,     704,     899,1.18699e-01,     NaN,             36,      36,          0,               1,3.20224e-01, 3.48480e-02
           0,      607,    1266,    1506,9.53187e-02,     NaN,             66,      66,          0,               1,4.12999e-01, 2.20450e-02
           1,     1105,    2272,    7031,3.03666e-02,     NaN,              8,       8,          0,               5,6.52809e-01, 1.76087e-01
           0,     1163,    2390,    8194,2.57647e-02,     NaN,             33,      33,          0,               1,7.48932e-01, 2.49280e-02
           0,     1383,    2840,    9577,2.16775e-02,     NaN,             91,      91,          0,               1,8.63749e-01, 3.27320e-02
           0,     1914,    3925,   11491,1.81574e-02,     NaN,            196,     196,          0,               1,9.96704e-01, 2.94620e-02
           0,     3023,    6182,   14514,1.50371e-02,     NaN,            395,     395,          0,               1,1.17444e+00, 3.46200e-02
           1,     5547,   11278,   47796,5.03069e-03,     NaN,             55,      55,          0,               6,1.83928e+00, 5.37616e-01
           0,     5845,   11880,   53641,4.32371e-03,     NaN,            229,     229,          0,               1,1.99026e+00, 2.47880e-02
           0,     7187,   14586,   60828,3.66350e-03,     NaN,            670,     670,          0,               1,2.19667e+00, 2.71830e-02
           0,    11146,   22547,   71974,3.07929e-03,     NaN,           1448,    1448,          0,               1,2.54102e+00, 3.46870e-02
           0,    19751,   39838,   91725,2.56328e-03,     NaN,           2387,    2387,          0,               1,3.25800e+00, 7.15140e-02
           1,    35213,   70886,  303003,7.65751e-04,     NaN,            462,     462,          0,               6,7.02482e+00, 3.16735e+00
           0,    37746,   75989,  340749,6.65926e-04,     NaN,           2070,    2070,          0,               1,7.97708e+00, 9.72250e-02
           0,    49711,  100010,  390460,5.66836e-04,     NaN,           4752,    4752,          0,               1,9.39990e+00, 1.20067e-01
           0,    78184,  157141,  468644,4.76886e-04,     NaN,           8912,    8912,          0,               1,1.26466e+01, 1.62368e-01
           0,   134167,  269356,  602811,3.97207e-04,     NaN,          18048,   18048,          0,               1,1.93902e+01, 3.39909e-01
           1,   249974,  501377, 2102655,1.11201e-04,     NaN,           3378,    3378,          0,               6,4.78490e+01, 2.22765e+01
           0,   267198,  535921, 2369853,9.68133e-05,     NaN,          12619,   12619,          0,               1,5.77484e+01, 8.69385e-01
           0,   341316,  684419, 2711169,8.23183e-05,     NaN,          29921,   29921,          0,               1,7.35811e+01, 1.03891e+00
           0,   522788, 1047695, 3233957,6.94043e-05,     NaN,          65342,   65342,          0,               1,1.06425e+02, 1.77393e+00
           0,   925294, 1853361, 4159251,5.80842e-05,     NaN,         109849,  109849,          0,               1,1.62048e+02, 3.33975e+00
           1,  1644100, 3291803,14023851,1.63209e-05,     NaN,          27446,   27446,          0,               6,3.87128e+02, 1.66508e+02
           0,  1781631, 3567158,15805482,1.42154e-05,     NaN,          99660,   99660,          0,               1,4.95927e+02, 3.67605e+01
           0,  2357416, 4719499,18162898,1.20945e-05,     NaN,         233960,  233960,          0,               1,6.39964e+02, 1.44436e+01
           0,  3761945, 7529768,21924843,1.02065e-05,     NaN,         440320,  440320,          0,               1,9.73721e+02, 5.12159e+01
           0,  6511586,13031037,28436429,8.53214e-06,     NaN,         440320,  440320,          0,               1,1.11812e+03, 3.71077e+01


==> plots/distribRHS/p4_L1_K0_CcardInf_theta50_solver-multigrid-lowOrderVcycle_lambda0.1_smoother-_nStepsInf.csv <==
isExactLevel,nElements,   nDofs,    work,        eta,   error,nMarkedDoerfler, nMarked,cardControl,solverIterations,    runtime,solutionTime
           1,      112,     969,     224,1.33863e-01,     NaN,              5,       5,          0,               2,1.49438e-01, 4.98670e-02
           1,      150,    1273,     524,9.11470e-02,     NaN,              6,       6,          0,               2,3.94871e-01, 1.02464e-01
           1,      199,    1671,     922,6.75627e-02,     NaN,              6,       6,          0,               2,8.82766e-01, 2.42692e-01
           1,      247,    2063,    1416,4.49213e-02,     NaN,              8,       8,          0,               2,1.25733e+00, 1.70550e-01
           1,      333,    2763,    2082,2.67608e-02,     NaN,              5,       5,          0,               2,1.65461e+00, 2.39138e-01
           1,      379,    3135,    2840,2.15157e-02,     NaN,              7,       7,          0,               2,1.94465e+00, 1.51620e-01
           1,      437,    3611,    3714,1.27005e-02,     NaN,              6,       6,          0,               2,2.38439e+00, 2.88027e-01
           1,      503,    4147,    4720,9.28003e-03,     NaN,              6,       6,          0,               2,2.74861e+00, 1.93282e-01
           1,      565,    4651,    5850,6.20616e-03,     NaN,              7,       7,          0,               2,3.19531e+00, 2.51345e-01
           1,      643,    5283,    7136,4.48650e-03,     NaN,              6,       6,          0,               2,3.55727e+00, 1.88647e-01
           1,      701,    5755,    8538,3.07744e-03,     NaN,              9,       9,          0,               2,4.02568e+00, 2.73994e-01
           1,      775,    6359,   10088,2.09260e-03,     NaN,             11,      11,          0,               2,4.53229e+00, 2.54859e-01
           1,      865,    7091,   11818,1.63039e-03,     NaN,             14,      14,          0,               2,5.12346e+00, 3.56827e-01
           1,     1007,    8239,   13832,1.18089e-03,     NaN,             19,      19,          0,               2,5.84346e+00, 4.70311e-01
           1,     1159,    9471,   16150,7.89698e-04,     NaN,             25,      25,          0,               2,6.56114e+00, 4.08435e-01
           1,     1342,   10953,   18834,5.63723e-04,     NaN,             34,      34,          0,               2,7.32584e+00, 3.90564e-01
           1,     1586,   12925,   22006,3.76065e-04,     NaN,             46,      46,          0,               2,8.81746e+00, 8.40724e-01
           1,     1892,   15401,   25790,2.53304e-04,     NaN,             46,      46,          0,               2,1.05902e+01, 1.23745e+00
           1,     2213,   17995,   30216,1.72905e-04,     NaN,             57,      57,          0,               2,1.23552e+01, 1.21396e+00
           1,     2611,   21203,   35438,1.19761e-04,     NaN,             68,      68,          0,               2,1.32451e+01, 5.46720e-01
           1,     3051,   24755,   41540,8.21102e-05,     NaN,             91,      91,          0,               2,1.42918e+01, 6.39880e-01
           1,     3627,   29403,   48794,5.68659e-05,     NaN,            133,     133,          0,               2,1.55622e+01, 6.84265e-01
           1,     4441,   35959,   57676,3.80903e-05,     NaN,            143,     143,          0,               2,1.70876e+01, 9.34127e-01
           1,     5336,   43149,   68348,2.56026e-05,     NaN,            185,     185,          0,               2,2.05133e+01, 2.21690e+00
           1,     6433,   51983,   81214,1.74327e-05,     NaN,            234,     234,          0,               2,2.28549e+01, 1.62114e+00
           1,     7818,   63117,   96850,1.17338e-05,     NaN,            274,     274,          0,               2,2.49722e+01, 1.13100e+00
           1,     9453,   76247,  115756,7.87158e-06,     NaN,            346,     346,          0,               2,2.76775e+01, 1.73540e+00
           1,    11425,   92095,  138606,5.31134e-06,     NaN,            429,     429,          0,               2,3.12519e+01, 2.46581e+00
           1,    13843,  111515,  166292,3.59224e-06,     NaN,            534,     534,          0,               2,3.62019e+01, 3.59075e+00
           1,    16858,  135721,  200008,2.40752e-06,     NaN,            689,     689,          0,               2,4.28841e+01, 3.59155e+00
           1,    20614,  165877,  241236,1.63382e-06,     NaN,            869,     869,          0,               2,4.92596e+01, 4.16115e+00
           1,    25186,  202549,  291608,1.10731e-06,     NaN,           1004,    1004,          0,               2,5.84799e+01, 5.51305e+00
           1,    30478,  244989,  352564,7.48021e-07,     NaN,           1181,    1181,          0,               2,6.92741e+01, 7.31012e+00
           1,    36683,  294739,  425930,5.07142e-07,     NaN,           1535,    1535,          0,               2,8.02260e+01, 6.20497e+00
           1,    44437,  356911,  514804,3.44448e-07,     NaN,           1948,    1948,          0,               2,9.52827e+01, 7.49404e+00
           1,    54180,  434997,  623164,2.33706e-07,     NaN,           2347,    2347,          0,               2,1.12599e+02, 1.07660e+01
           1,    65573,  526291,  688737,1.53588e-07,     NaN,           3644,    3644,          0,               1,1.28364e+02, 7.78831e+00
           1,    82554,  662385,  853845,1.02173e-07,     NaN,           3853,    3853,          0,               2,1.57350e+02, 1.46496e+01
           1,   100485,  806007, 1054815,7.02772e-08,     NaN,           4260,    4260,          0,               2,1.80206e+02, 1.16178e+01
           1,   120448,  965925, 1175263,4.65306e-08,     NaN,           6193,    6193,          0,               1,2.12160e+02, 1.71388e+01
           1,   148033, 1186851, 1471329,3.14487e-08,     NaN,           6473,    6473,          0,               2,2.50034e+02, 1.99538e+01
           1,   177055, 1419303, 1825439,2.18683e-08,     NaN,           8333,    8333,          0,               2,2.97725e+02, 2.75482e+01
           1,   213263, 1709231, 2038702,1.47166e-08,     NaN,          12132,   12132,          0,               1,3.46166e+02, 2.42198e+01
           1,   263506, 2111509, 2565714,1.01084e-08,     NaN,          12575,   12575,          0,               2,4.09809e+02, 3.46738e+01
           1,   316573, 2536387, 2882287,6.79439e-09,     NaN,          16994,   16994,          0,               1,4.85085e+02, 3.75491e+01
           1,   386641, 3097343, 3655569,4.66909e-09,     NaN,          18148,   18148,          0,               2,5.83197e+02, 5.29873e+01
           1,   460438, 3688141, 4116007,3.17462e-09,     NaN,          25569,   25569,          0,               1,6.99596e+02, 5.84058e+01
           1,   560716, 4490841, 5237439,2.20673e-09,     NaN,          26378,   26378,          0,               2,8.60450e+02, 9.38546e+01
           1,   664151, 5318723, 5901590,1.51372e-09,     NaN,          36305,   36305,          0,               1,1.01220e+03, 7.96397e+01
           1,   803367, 6432999, 7508324,1.05717e-09,     NaN,          38615,   38615,          0,               2,1.22223e+03, 1.24565e+02
           1,   951084, 7615321, 8459408,7.29030e-10,     NaN,          57641,   57641,          0,               1,1.46403e+03, 1.30445e+02
           1,  1162931, 9310811, 9622339,5.02662e-10,     NaN,          69713,   69713,          0,               1,1.72542e+03, 1.33537e+02
           1,  1417473,11347883,12457285,3.48782e-10,     NaN,          69713,   69713,          0,               2,2.03603e+03, 2.28522e+02


==> plots/distribRHS/p4_L5_K5_Ccard10_theta50_solver-multigrid-lowOrderVcycle_lambda0.1_smoother-gaussSeidel_nStepsInf.csv <==
isExactLevel,nElements,   nDofs,    work,        eta,   error,nMarkedDoerfler, nMarked,cardControl,solverIterations,    runtime,solutionTime
           1,      112,     969,     224,1.33863e-01,     NaN,              5,       5,          0,               2,1.62370e-01, 5.70490e-02
           0,      150,    1273,     974,8.09690e-02,     NaN,              6,       6,          0,               5,2.73092e-01, 1.96230e-02
           0,      199,    1671,    1969,6.18098e-02,     NaN,              5,       5,          0,               5,3.70916e-01, 1.92500e-02
           0,      243,    2031,    3184,3.96778e-02,     NaN,              7,       7,          0,               5,4.85401e-01, 2.74130e-02
           0,      317,    2631,    4769,2.96350e-02,     NaN,              5,       5,          0,               5,6.00323e-01, 3.18630e-02
           1,      362,    2997,    5493,2.32109e-02,     NaN,              7,       7,          0,               2,8.00547e-01, 1.15747e-01
           0,      424,    3501,    7613,1.57442e-02,     NaN,              6,       6,          0,               5,9.21019e-01, 2.93650e-02
           0,      478,    3941,   10003,9.96530e-03,     NaN,              7,       7,          0,               5,1.05794e+00, 3.61210e-02
           0,      527,    4339,   12638,8.33364e-03,     NaN,              6,       6,          0,               5,1.17403e+00, 3.07680e-02
           0,      581,    4779,   15543,5.48267e-03,     NaN,              8,       8,          0,               5,1.40726e+00, 8.22690e-02
           1,      639,    5251,   16821,4.67126e-03,     NaN,              7,       7,          0,               2,2.04832e+00, 4.25922e-01
           0,      689,    5659,   20266,3.04357e-03,     NaN,             10,      10,          0,               5,2.54759e+00, 6.20940e-02
           0,      753,    6179,   24031,2.26949e-03,     NaN,              8,       8,          0,               5,2.79105e+00, 7.29430e-02
           0,      837,    6859,   28216,1.70531e-03,     NaN,             15,      15,          0,               5,2.95495e+00, 4.94540e-02
           0,      931,    7627,   32871,1.23226e-03,     NaN,             28,      28,          0,               5,3.13299e+00, 4.68350e-02
           1,     1108,    9065,   35087,8.14947e-04,     NaN,             28,      28,          0,               2,4.02451e+00, 5.42958e-01
           0,     1348,   11009,   41827,5.25896e-04,     NaN,             51,      51,          0,               5,4.46332e+00, 1.23853e-01
           0,     1665,   13559,   50152,3.48721e-04,     NaN,             43,      43,          0,               5,4.90288e+00, 1.42946e-01
           0,     1969,   16019,   59997,2.38889e-04,     NaN,             64,      64,          0,               5,5.42594e+00, 1.34534e-01
           0,     2389,   19411,   71942,1.61410e-04,     NaN,            118,     118,          0,               5,6.11945e+00, 1.52915e-01
           1,     3095,   25103,   87417,9.24446e-05,     NaN,             50,      50,          0,               5,7.85026e+00, 1.35673e+00
           0,     3406,   27605,  104447,6.75799e-05,     NaN,            110,     110,          0,               5,8.17175e+00, 5.72170e-02
           0,     4114,   33305,  125017,4.58399e-05,     NaN,            136,     136,          0,               5,8.50702e+00, 6.31130e-02
           0,     4946,   40017,  149747,3.18467e-05,     NaN,            186,     186,          0,               5,9.10379e+00, 1.14335e-01
           0,     6069,   49039,  180092,2.15466e-05,     NaN,            231,     231,          0,               5,1.05825e+01, 4.39252e-01
           1,     7414,   59853,  217162,1.37028e-05,     NaN,            154,     154,          0,               5,1.44224e+01, 2.94541e+00
           0,     8343,   67347,  258877,9.82610e-06,     NaN,            304,     304,          0,               5,1.54652e+01, 2.39872e-01
           0,    10132,   81721,  309537,6.63785e-06,     NaN,            429,     429,          0,               5,1.74754e+01, 4.17168e-01
           0,    12569,  101283,  372382,4.49222e-06,     NaN,            534,     534,          0,               5,1.97157e+01, 8.16182e-01
           0,    15571,  125375,  450237,3.00146e-06,     NaN,            692,     692,          0,               5,2.18678e+01, 6.76362e-01
           1,    19344,  155669,  546957,2.01025e-06,     NaN,            533,     533,          0,               5,2.75841e+01, 4.12485e+00
           0,    22269,  179143,  658302,1.40691e-06,     NaN,            827,     827,          0,               5,3.09718e+01, 7.32881e-01
           0,    26774,  215265,  792172,9.50728e-07,     NaN,           1035,    1035,          0,               5,3.48685e+01, 8.36581e-01
           0,    32215,  258927,  953247,6.47905e-07,     NaN,           1412,    1412,          0,               5,3.99564e+01, 9.05259e-01
           0,    39519,  317483, 1150842,4.38632e-07,     NaN,           2017,    2017,          0,               5,4.49827e+01, 8.14433e-01
           1,    49287,  395767, 1397277,3.00973e-07,     NaN,           1637,    1637,          0,               5,5.66470e+01, 6.87113e+00
           0,    57494,  461541, 1684747,2.07958e-07,     NaN,           2666,    2666,          0,               5,6.47082e+01, 1.09057e+00
           0,    70149,  562951, 2035492,1.42382e-07,     NaN,           2897,    2897,          0,               5,7.35752e+01, 1.43399e+00
           0,    84424,  677329, 2457612,9.58420e-08,     NaN,           3756,    3756,          0,               5,8.49270e+01, 2.23186e+00
           0,   102210,  819837, 2968662,6.49175e-08,     NaN,           4962,    4962,          0,               5,9.89391e+01, 2.49878e+00
           1,   124740, 1000293, 3592362,4.50642e-08,     NaN,           4561,    4561,          0,               5,1.34565e+02, 2.32202e+01
           0,   145525, 1166791, 4319987,3.13835e-08,     NaN,           7406,    7406,          0,               5,1.52716e+02, 3.42521e+00
           0,   177530, 1423041, 5207637,2.16254e-08,     NaN,           8432,    8432,          0,               5,1.74475e+02, 3.83808e+00
           0,   214102, 1715913, 6278147,1.47841e-08,     NaN,          11371,   11371,          0,               5,2.04280e+02, 6.32275e+00
           0,   261616, 2096353, 7586227,1.01272e-08,     NaN,          13195,   13195,          0,               5,2.42257e+02, 8.67978e+00
           1,   316332, 2534461, 9167887,7.06429e-09,     NaN,          12465,   12465,          0,               5,3.55555e+02, 7.04477e+01
           0,   368986, 2956001,11012817,4.87130e-09,     NaN,          19072,   19072,          0,               5,4.03397e+02, 7.57031e+00
           0,   446292, 3574809,13244277,3.36335e-09,     NaN,          21164,   21164,          0,               5,4.63614e+02, 1.07578e+01
           0,   530650, 4250085,15897527,2.32825e-09,     NaN,          29821,   29821,          0,               5,5.51414e+02, 1.73301e+01
           0,   646390, 5176553,19129477,1.61437e-09,     NaN,          36301,   36301,          0,               5,6.62336e+02, 2.14803e+01
           1,   783484, 6273817,23046897,1.13634e-09,     NaN,          36498,   36498,          0,               5,9.67681e+02, 2.10567e+02
           0,   925981, 7414303,27676802,7.84871e-10,     NaN,          51658,   51658,          0,               5,1.11514e+03, 3.23261e+01
           0,  1116917, 8942419,33261387,5.47247e-10,     NaN,          56319,   56319,          0,               5,1.28433e+03, 3.97180e+01
           0,  1324965,10607547,39886212,3.80654e-10,     NaN,          56319,   56319,          0,               5,1.39977e+03, 4.21614e+01


==> plots/distribRHS/p4_L5_K5_Ccard10_theta50_solver-multigrid-lowOrderVcycle_lambda0.1_smoother-identity_nStepsInf.csv <==
isExactLevel,nElements,   nDofs,    work,        eta,   error,nMarkedDoerfler, nMarked,cardControl,solverIterations,    runtime,solutionTime
           1,      112,     969,     224,1.33863e-01,     NaN,              5,       5,          0,               2,6.66809e-02, 2.28470e-02
           0,      150,    1273,     374,1.07715e-01,     NaN,              8,       8,          0,               1,1.27236e-01, 9.68500e-03
           0,      215,    1803,     589,8.18655e-02,     NaN,             10,      10,          0,               1,1.89274e-01, 1.22730e-02
           0,      295,    2455,     884,6.28684e-02,     NaN,             14,      14,          0,               1,3.06909e-01, 1.25850e-02
           0,      429,    3539,    1313,4.73678e-02,     NaN,             31,      31,          0,               1,3.93155e-01, 1.57200e-02
           1,      718,    5865,    5621,1.47997e-02,     NaN,              3,       3,          0,               6,6.83587e-01, 2.15073e-01
           0,      742,    6061,    6363,1.20438e-02,     NaN,              5,       5,          0,               1,8.03986e-01, 2.97130e-02
           0,      780,    6369,    7143,9.67899e-03,     NaN,             10,      10,          0,               1,9.27121e-01, 2.71930e-02
           0,      862,    7037,    8005,7.96582e-03,     NaN,             16,      16,          0,               1,1.06427e+00, 3.55400e-02
           0,      988,    8057,    8993,6.56108e-03,     NaN,             51,      51,          0,               1,1.23194e+00, 3.14890e-02
           1,     1384,   11241,   17297,2.28956e-03,     NaN,              4,       4,          0,               6,1.84261e+00, 4.88852e-01
           0,     1414,   11485,   18711,1.89253e-03,     NaN,              9,       9,          0,               1,2.02072e+00, 4.16770e-02
           0,     1480,   12021,   20191,1.54060e-03,     NaN,             18,      18,          0,               1,2.20636e+00, 4.63100e-02
           0,     1608,   13061,   21799,1.28160e-03,     NaN,             58,      58,          0,               1,2.42662e+00, 5.83510e-02
           0,     2011,   16331,   23810,1.02831e-03,     NaN,            162,     162,          0,               1,2.75404e+00, 8.09990e-02
           1,     3195,   25859,   42980,3.56213e-04,     NaN,              6,       6,          0,               6,3.75273e+00, 7.77302e-01
           0,     3233,   26167,   46213,3.07958e-04,     NaN,             30,      30,          0,               1,4.04982e+00, 5.85590e-02
           0,     3433,   27791,   49646,2.49523e-04,     NaN,             72,      72,          0,               1,4.39700e+00, 6.51710e-02
           0,     3908,   31629,   53554,1.96076e-04,     NaN,            236,     236,          0,               1,4.86764e+00, 7.08230e-02
           0,     5423,   43847,   58977,1.53196e-04,     NaN,            572,     572,          0,               1,5.58016e+00, 7.64950e-02
           1,     9346,   75373,  124399,4.56749e-05,     NaN,              5,       5,          0,               7,8.19027e+00, 2.09946e+00
           0,     9380,   75649,  133779,3.82746e-05,     NaN,             18,      18,          0,               1,8.75881e+00, 1.03730e-01
           0,     9506,   76669,  143285,3.18794e-05,     NaN,             74,      74,          0,               1,9.34414e+00, 1.01819e-01
           0,     9981,   80475,  153266,2.52714e-05,     NaN,            270,     270,          0,               1,1.00322e+01, 9.93330e-02
           0,    11640,   93797,  164906,1.99458e-05,     NaN,            839,     839,          0,               1,1.10268e+01, 1.12225e-01
           1,    16830,  135441,  265886,7.31232e-06,     NaN,             28,      28,          0,               6,1.48167e+01, 2.68846e+00
           0,    16976,  136621,  282862,6.36577e-06,     NaN,            203,     203,          0,               1,1.58985e+01, 8.33300e-02
           0,    18119,  145815,  300981,5.11477e-06,     NaN,            587,     587,          0,               1,1.71117e+01, 9.33060e-02
           0,    21457,  172623,  322438,4.00682e-06,     NaN,           1785,    1785,          0,               1,1.93531e+01, 1.04666e-01
           0,    32671,  262551,  355109,3.07101e-06,     NaN,           3693,    3693,          0,               1,2.42724e+01, 2.26953e-01
           1,    56962,  457333,  753843,8.86798e-07,     NaN,              5,       5,          0,               7,4.09624e+01, 1.18011e+01
           0,    56996,  457609,  810839,7.48677e-07,     NaN,             50,      50,          0,               1,4.65188e+01, 4.31207e-01
           0,    57250,  459653,  868089,6.32993e-07,     NaN,            479,     479,          0,               1,5.24898e+01, 4.97203e-01
           0,    59734,  479593,  927823,5.09600e-07,     NaN,           1556,    1556,          0,               1,5.88284e+01, 5.03785e-01
           0,    68384,  548953,  996207,4.02811e-07,     NaN,           4894,    4894,          0,               1,6.96312e+01, 3.55776e-01
           1,    97542,  782545, 1581459,1.62794e-07,     NaN,           1075,    1075,          0,               6,1.00085e+02, 2.12596e+01
           0,   103055,  826719, 1684514,1.35520e-07,     NaN,           2513,    2513,          0,               1,1.13922e+02, 9.87792e-01
           0,   115278,  924625, 1799792,1.07859e-07,     NaN,           5694,    5694,          0,               1,1.32456e+02, 1.20738e+00
           0,   145940, 1170189, 1945732,8.44615e-08,     NaN,          15250,   15250,          0,               1,1.61785e+02, 1.27699e+00
           0,   238311, 1909823, 2184043,6.49684e-08,     NaN,          29300,   29300,          0,               1,2.13158e+02, 2.04419e+00
           1,   431404, 3455737, 5203871,1.71528e-08,     NaN,              5,       5,          0,               7,3.45448e+02, 9.42045e+01
           0,   431438, 3456013, 5635309,1.45703e-08,     NaN,            293,      50,          1,               1,3.87943e+02, 3.95451e+00
           0,   431652, 3457733, 6066961,1.25389e-08,     NaN,           2470,     500,          1,               1,4.25308e+02, 3.64831e+00
           0,   434152, 3477785, 6501113,1.11284e-08,     NaN,           4527,    4527,          0,               1,4.64144e+02, 3.44810e+00
           0,   455244, 3646757, 6956357,8.80466e-09,     NaN,          14936,   14936,          0,               1,5.09779e+02, 2.98143e+00
           1,   542207, 4343043, 9667392,4.14497e-09,     NaN,          13043,   13043,          0,               5,6.64738e+02, 1.04413e+02
           0,   603468, 4833345,10270860,3.32169e-09,     NaN,          29076,   29076,          0,               1,7.56608e+02, 9.24123e+00
           0,   741731, 5939855,11012591,2.60419e-09,     NaN,          65082,   65082,          0,               1,8.83801e+02, 7.30846e+00
           0,  1107842, 8869897,12120433,2.00093e-09,     NaN,         129993,  129993,          0,               1,1.14374e+03, 1.49401e+01
           0,  1905901,15256403,14026334,1.52290e-09,     NaN,         129993,  129993,          0,               1,1.28326e+03, 2.60919e+01


==> plots/ficheraSpeedUp/Fig_Fichera_S1_speedup_safem_L10_K10_GaussSeidel_median_speedUpFactors.csv <==
errorInv,speedupFactor
1.5365401635497,39.6842105263158
1.59970590105968,2.87570621468926
1.65396149839869,1.83947681331748
1.8066276780905,1.35021097047057
2.07374293006105,1.10823373194664
2.29314095588064,0.95402298951516
2.06203542025829,0.842863782858083
2.14560910783917,0.764753437421249
2.27806598465707,0.712544778342604
2.34816654623687,0.671584355838635
2.48294304692105,0.683199008059516
2.46515619067025,0.649310377591134
2.53796863832286,0.625703675566569
2.86942273128489,0.60715087267291
2.97036633992796,0.601939256810825
3.16502559130396,0.632669606897992
3.36169120200196,0.678103216033597
3.6919643047954,0.686411244521929
3.91854646767605,0.742066748640072
4.24682534435701,0.869104004252794
4.73848189299337,1.29699269967732
5.03397016805625,2.01339627826541
5.48000337568738,6.04620648573145
6.15291419669257,10.7850796462944
6.72876796501306,14.992518063937
7.48187124560403,19.6382431664142
8.33244464700302,22.9173303828709
9.09822934259217,29.0324262727639
9.91932630763979,33.2073113229069
10.9354396082838,39.3470630439564
12.158777338347,6.12118022213775
13.3982770288315,7.31650702325014
15.0259779711877,8.48810989498176
16.5971529316728,11.0755452103262
18.074769874921,14.9737792569026
19.440872501442,17.7488149340587
21.1292847684172,22.1826356623011
22.9366693016156,27.7683388297134
25.3303088056578,34.0176907651752


==> plots/ficheraSpeedUp/Fig_Fichera_S1_speedup_safem_L10_K10_PCG_median_speedUpFactors.csv <==
errorInv,speedupFactor
1.5365401635497,62.8333333333333
1.59970590105968,3.4314606741573
1.65396149839869,1.99870801033592
1.80662767797426,1.38528138525005
2.07374293044435,1.10165016597177
2.29314095920147,0.923688405603638
2.06203542004142,0.812275985535404
2.1456091019281,0.731349052739198
2.27806607960434,0.669811320460067
2.34816653424171,0.622843545565862
2.48294304692105,0.634609847394184
2.46515631328168,0.597049689275281
2.53797023060702,0.574422986310177
2.86942668727808,0.541544272119431
2.97038141509463,0.529781160778373
3.16515273874524,0.539415561986237
3.36875095888908,0.577889447242991
3.69185479456562,0.582287117751206
3.91151393725243,0.619127516678891
4.2371882445178,0.706197151476146
4.7067532382694,1.09023913370432
5.03061282548485,1.74712910027061
5.47125458108143,5.11666588056822
6.1341695030054,8.8734970831433
6.73845169278377,12.2267056795771
7.50007625954511,15.3700102075251
8.35253375550227,17.4913719551681
9.10717878781001,21.1058609494173
9.91948616082495,23.1785789366206
10.8954118102274,26.0874934219836
12.0039671532446,5.3783705848367
13.2926448711092,6.55428816431413
15.0006940081426,7.44556810725058
16.6312832081196,9.58888207402447
18.015112399991,12.3172222668998
19.5226359652263,14.1906997871179
21.2401117978191,16.6966265644926
22.9476668110109,19.2362480413726
25.5046375680878,22.548315669303


==> plots/ficheraSpeedUp/Fig_Fichera_S1_speedup_safem_L10_K5_GaussSeidel_median_speedUpFactors.csv <==
errorInv,speedupFactor
1.5365401635497,62.8333333333333
1.59970590105968,4.40057636887608
1.65396149839869,2.34393939393939
1.80662771681256,1.66666670043764
2.07374305085855,1.30492600327908
2.2931410407074,1.10107422660309
2.06203536949251,0.961293721109201
2.14559019213442,0.856856258410998
2.27790489444744,0.78978298731449
2.3481350215495,0.728272201878666
2.48294304692105,0.739101274312542
2.46512792561624,0.699074869475762
2.53775439295587,0.67108215012114
2.86905971513875,0.649269891801492
2.98019546995228,0.647958148144016
3.16360650085954,0.660927559235241
3.35240549371595,0.702694368130523
3.67374830686637,0.714806574036699
3.92150099307395,0.790774362862554
4.16654827174004,0.865161044488604
4.55154450087841,1.57474172331605
4.98827389539534,3.4077755294195
5.41702635061167,9.25074150557134
5.97155526908046,15.8401259974745
6.58254946074024,22.9377238958267
7.18754814041851,28.3971238939162
7.99243311996405,33.906367737977
8.7288078061138,38.5024120036101
9.5610105514155,45.457318015984
10.3167126767223,48.9993528846217
11.488085073826,6.453899871398
12.7322219907173,8.00203650424875
14.1325388976,9.49122334834967
15.6640079099707,11.5382923975981
17.2356696120337,15.5292165358053
18.8958150701521,20.8995253083547
20.4889558659433,25.9655125132959
22.1486754719306,32.0730147384742
24.4243734209951,38.5607797722873


==> plots/ficheraSpeedUp/Fig_Fichera_S1_speedup_safem_L10_K5_PCG_median_speedUpFactors.csv <==
errorInv,speedupFactor
1.5365401635497,41.8888888888889
1.59970590105968,4.17213114754098
1.65396149839869,2.20684736091298
1.80662767797426,1.46252285188648
2.07374293044435,1.10676392668915
2.29314095920147,0.932584281099018
2.06203542004142,0.798326728188033
2.1456091019281,0.715311909049642
2.27806607960434,0.659369817288716
2.34816653424171,0.615158636954297
2.48294304692105,0.626848691695108
2.46515631328168,0.590781049772006
2.53797023060702,0.567209302296049
2.86942668727808,0.54775042464372
2.97038141607892,0.541002720910477
3.16515273786847,0.553811267404695
3.36875088136457,0.592228425438555
3.69185387656536,0.602003194249191
3.91151252377979,0.651531570665206
4.23718243085205,0.752248579528173
4.71063906310324,0.997854114308647
5.03062691461884,1.61322521120738
5.47113166830655,4.82076363238277
6.13824017211802,8.56417830688434
6.74065046791562,12.0310393232741
7.51552464488457,15.6443293129737
8.35529827917244,17.8803809617032
9.10504079078443,22.1941018810283
9.92327569353969,24.7145030429186
10.9185322871888,28.7964170877116
12.0766168441651,5.62766663876765
13.3995172905112,6.87826591828468
15.0179931904631,7.84916755590994
16.638070127379,10.259243456028
17.9889614553675,13.3294273654931
19.435549948028,15.8432308841768
21.0871116919009,19.0872213378367
22.8598931181512,23.059825639131
25.2735565146145,27.1569742217578


==> plots/ficheraSpeedUp/Fig_Fichera_S1_speedup_safem_L5_K10_GaussSeidel_median_speedUpFactors.csv <==
errorInv,speedupFactor
1.5365401635497,60.32
1.59970590105968,3.60141509433962
1.65396149839869,1.9075215782984
1.8066276780905,1.34115674770128
2.07374293006105,1.06987179507156
2.29314095556706,1.06998158379374
2.06203542025829,0.89354361603142
2.14560910783917,0.794957984949651
2.27806598465707,0.728471942680786
2.34816654623687,0.652539738705162
2.48294304692105,0.662657847263981
2.46515619067025,0.62826791165068
2.53796863832286,0.592707880281528
2.86942273128489,0.57470460025218
2.97036633992796,0.570251753943069
3.16515273978057,0.594235448250047
3.36855566193695,0.635041091369278
3.69179104203937,0.648860353844657
3.91150872888168,0.707571188081413
4.24840333561986,0.842180594099219
4.74381765674419,1.28851440224518
5.04391249918515,2.02031654820074
5.48584822835902,5.93933125435711
6.1514338603322,10.4803320538425
6.72619591175203,14.8474754129561
7.48868403581431,6.17450185886134
8.34080424576922,7.56714833200546
9.09745540033543,10.0647407600625
9.90806579885252,12.2566275426874
10.9386370851681,15.9145550966294
12.0961192510014,4.86757667050545
13.3892696214754,6.02750333137427
15.0031909527557,6.99634471245528
16.6039499786293,9.23572230784776
18.0066996748936,12.4963375071168
19.5103445214301,3.62931727394007
21.2367956497833,4.78529465718577
22.960378674898,6.36337984035419
25.4910351096119,8.58530935451867


==> plots/ficheraSpeedUp/Fig_Fichera_S1_speedup_safem_L5_K10_PCG_median_speedUpFactors.csv <==
errorInv,speedupFactor
1.5365401635497,62.8333333333333
1.59970590105968,4.35042735042735
1.65396149839869,2.2850812407681
1.80662767797426,1.59045725642525
2.07374293044435,1.23904974123774
2.29314095556706,1.23006351446718
2.06203542004137,1.03011363620208
2.1456091019281,0.895833333066432
2.27806607960434,0.806818181463262
2.34816653424171,0.733193277378301
2.48294304692105,0.741837765062269
2.46515631328168,0.691546762397987
2.53797023060702,0.658299595107426
2.86942668727808,0.631514558581162
2.97038141509463,0.619492656851435
3.16515273978057,0.64362456922765
3.36875095888925,0.678162973560573
3.69185479456562,0.677839555024756
3.91151393725243,0.715413377533399
4.23718824451781,0.803067184303998
4.7067532382694,1.24368065881276
5.03061282548485,1.98446445312816
5.47125458108143,5.75811378979397
6.1341695030054,9.8777564924298
6.73845169278377,13.5422035204841
7.5000808918652,6.04183190640327
8.35246290405788,7.29034862057917
9.10630547970878,9.43571967637021
9.9165836984753,11.1598462579508
10.8939043839018,13.6945763187365
12.0039671532446,4.58295470565846
13.2926448711092,5.54081802317523
15.0006940081426,6.33450361737294
16.6312832081196,8.22248954705172
18.0153195642229,10.619554729439
19.5236837567988,3.33887994388646
21.2326285250933,4.31919739483595
22.9498693405226,5.60664668370578
25.5035063167413,7.37770223107785


==> plots/ficheraSpeedUp/Fig_Fichera_S1_speedup_safem_L5_K5_GaussSeidel_median_speedUpFactors.csv <==
errorInv,speedupFactor
1.5365401635497,79.3684210526316
1.59970590105968,5.65555555555556
1.65396149839869,2.87546468401487
1.80662771681256,2.01511339095735
2.07374305085855,1.58049276344124
2.29314095556706,1.55347593582888
2.06203536977079,1.29315260930328
2.14559019218082,1.1214811017914
2.27790489445052,1.00347490109682
2.34813502154955,0.902492491552381
2.48294304692105,0.908117016893284
2.46512792561624,0.846896868307641
2.53775439295587,0.813493977774475
2.86905971513875,0.77526218681614
2.98019546995228,0.772620437946806
3.16515273978057,0.787841191066997
3.36683089221561,0.851418923379558
3.67410146140285,0.847811740181587
3.92438316084534,0.957638803645311
4.17436474150657,1.03791623221408
4.56551639796133,0.985597224268877
4.99296192467119,2.11308409225479
5.41874155271496,5.92042050907241
6.013955746088,10.7841827585601
6.58626698072335,15.4646270025128
7.27960256377417,1.4627955741808
8.15532777410949,1.91864073112051
8.8562436163723,2.48105784452528
9.73709847674639,3.26652129595583
10.4964915288894,4.05783929391424
11.5692802078236,1.52818250898302
12.8372986006047,1.92659246694759
14.4067719247919,2.34331988226429
15.9706572707821,2.96654111678713
17.5242591481182,4.14453383901679
19.3304967842197,1.83209182831849
20.8758600431121,2.37145197673468
22.5668170818846,3.16844300298135
25.0479674381889,4.41059509722442


==> plots/ficheraSpeedUp/Fig_Fichera_S1_speedup_safem_L5_K5_PCG_median_speedUpFactors.csv <==
errorInv,speedupFactor
1.5365401635497,60.32
1.59970590105968,1.2177033492823
1.65396149839869,1.00389357560026
1.80662767797426,0.862068965497739
2.07374293044435,0.770189202329136
2.29314095556706,0.781614349775785
2.06203542004137,0.702985653243759
2.1456091019281,0.63703703684724
2.27806607960434,0.601694914989551
2.34816653424171,0.574485596760611
2.48294304692105,0.58663827521959
2.46515631328168,0.563094947366288
2.53797023060702,0.549076992317202
2.86942668727808,0.537260616344964
2.97038141607892,0.537971014841607
3.16515273978057,0.565449688334817
3.36875088161613,0.607880786644422
3.69185387655683,0.615018541485391
3.91151252378011,0.658675739360679
4.23718243085211,0.754830373074237
4.71063906310324,1.05538284512152
5.03062691461884,1.6893138709705
5.47113166830655,4.91089190822759
6.13824017211802,8.61862067654477
6.74065046791562,12.1060814227494
7.51673163133715,3.14423909445731
8.34977364579809,3.85346244066507
9.10312250622312,5.13932735865278
9.91654842800644,6.29580899183566
10.9016006202088,8.13387221447528
12.047984140915,3.44889601203195
13.3664557117085,4.26992408191041
14.9945554764252,4.95043923272333
16.624638412231,6.46937870982957
17.9771009162227,8.58668943199635
19.4771371901788,3.13871992880009
21.227198229097,4.12675573660415
22.9342179381176,5.40898901593986
25.4803481529492,7.23056612953971


==> plots/ficheraThresh/Fig_Fichera_S1_threshold_afem_median.csv <==
    ndof,   nElem,isExactLevel,cardControl,        eta,     etaVol,    etaJump,      oscDb,    errGrad,      errL2,  setupTime,solutionTime,estimatorTime,  errorTime,   fullTime,    rate,ndofThreshold
       0,      42,           1,          0,3.17720e+00,2.05581e+00,2.40009e+00,3.28352e-01,6.50813e-01,9.02762e-02,3.13407e-01, 5.60000e-05,  9.80300e-03,3.19650e-02,3.55231e-01,     NaN,          Inf
       3,      60,           1,          0,3.20794e+00,2.15335e+00,2.35610e+00,3.20543e-01,6.25115e-01,7.74948e-02,4.86770e-02, 3.20000e-05,  5.86500e-03,3.13140e-02,9.42040e-02,       0,          Inf
       6,      78,           1,          0,3.25585e+00,2.24666e+00,2.33123e+00,3.44149e-01,6.04609e-01,6.68509e-02,5.71450e-02, 2.40000e-05,  6.88200e-03,4.18910e-02,1.10884e-01,-2.138499e-02,          Inf
      11,     100,           1,          0,3.02156e+00,2.13379e+00,2.10941e+00,3.56551e-01,5.53517e-01,5.20237e-02,5.88930e-02, 7.20000e-05,  7.91300e-03,4.27990e-02,1.15460e-01,1.232071e-01,          Inf
      15,     118,           1,          0,2.65197e+00,1.96033e+00,1.75521e+00,3.30600e-01,4.82220e-01,4.86865e-02,6.01460e-02, 8.50000e-05,  1.29960e-02,4.72900e-02,1.28263e-01,4.206603e-01,          Inf
      18,     142,           1,          0,2.41004e+00,1.77058e+00,1.61236e+00,2.71353e-01,4.36083e-01,3.64938e-02,6.57850e-02, 7.60000e-05,  1.10480e-02,5.34180e-02,1.39760e-01,5.246758e-01,          Inf
      19,     162,           1,          0,2.41129e+00,1.62622e+00,1.75845e+00,2.78581e-01,4.84958e-01,5.08734e-02,5.78240e-02, 1.01000e-04,  1.35410e-02,5.37280e-02,1.33355e-01,-9.636713e-03,          Inf
      25,     204,           1,          0,2.20620e+00,1.39132e+00,1.68982e+00,2.75787e-01,4.66068e-01,5.44710e-02,6.10020e-02, 9.40000e-05,  1.40390e-02,6.50110e-02,1.56147e-01,3.239003e-01,          Inf
      32,     236,           1,          0,2.01872e+00,1.25925e+00,1.55554e+00,2.64258e-01,4.38969e-01,5.68824e-02,7.42540e-02, 1.42000e-04,  2.09650e-02,6.83160e-02,1.76591e-01,3.597523e-01,          Inf
      35,     274,           1,          0,1.91838e+00,1.17303e+00,1.50002e+00,2.32674e-01,4.25864e-01,5.68442e-02,7.17200e-02, 1.44000e-04,  2.27650e-02,8.22770e-02,1.91044e-01,5.689073e-01,          Inf
      35,     370,           1,          0,1.77330e+00,1.11310e+00,1.36678e+00,1.93766e-01,4.02748e-01,4.27194e-02,7.89710e-02, 1.51000e-04,  2.63750e-02,9.92900e-02,2.35875e-01,     Inf,          Inf
      38,     414,           1,          0,1.70235e+00,1.00442e+00,1.36163e+00,1.87372e-01,4.05654e-01,4.22779e-02,8.26990e-02, 1.64000e-04,  2.58430e-02,1.05832e-01,2.31879e-01,4.965306e-01,          Inf
      45,     462,           1,          0,1.60595e+00,8.99029e-01,1.31778e+00,1.85145e-01,3.94016e-01,4.38348e-02,8.41230e-02, 1.32000e-04,  2.82030e-02,1.16916e-01,2.48901e-01,3.447788e-01,          Inf
      72,     654,           1,          0,1.48254e+00,8.33149e-01,1.21656e+00,1.54180e-01,3.48502e-01,3.05194e-02,9.72940e-02, 1.60000e-04,  3.77430e-02,1.33159e-01,3.21677e-01,1.701186e-01,          Inf
      92,     752,           1,          0,1.37760e+00,7.55981e-01,1.14290e+00,1.41583e-01,3.36657e-01,3.16834e-02,1.08392e-01, 2.91000e-04,  5.61590e-02,1.53634e-01,3.54034e-01,2.995141e-01,          Inf
     150,    1116,           1,          0,1.24678e+00,6.92359e-01,1.02919e+00,1.25999e-01,3.15941e-01,2.59070e-02,1.27401e-01, 4.69000e-04,  7.77370e-02,1.86071e-01,4.85221e-01,2.041099e-01,          Inf
     200,    1394,           1,          0,1.17322e+00,6.14948e-01,9.91231e-01,1.25463e-01,2.96846e-01,2.25655e-02,1.38683e-01, 7.73000e-04,  9.33650e-02,2.29174e-01,5.42589e-01,2.113916e-01,          Inf
     254,    1676,           1,          0,1.07820e+00,5.55987e-01,9.15596e-01,1.22815e-01,2.70867e-01,1.79662e-02,1.59932e-01, 9.89000e-04,  1.13248e-01,2.72075e-01,6.27400e-01,3.533433e-01,          Inf
     311,    2034,           1,          0,1.00460e+00,5.06005e-01,8.61432e-01,1.05427e-01,2.55655e-01,1.66807e-02,1.75857e-01, 1.21700e-03,  1.26769e-01,3.33441e-01,7.28761e-01,3.492381e-01,  1.65444e+05
     401,    2746,           1,          0,9.15681e-01,4.54422e-01,7.90786e-01,8.14168e-02,2.36006e-01,1.25839e-02,2.01310e-01, 1.91700e-03,  1.73847e-01,4.07969e-01,9.69004e-01,3.646262e-01,  1.65444e+05
     550,    3616,           1,          0,8.30751e-01,4.07745e-01,7.19982e-01,7.42753e-02,2.12461e-01,1.10595e-02,2.38678e-01, 1.03680e-02,  2.00305e-01,5.13048e-01,1.20954e+00,3.080744e-01,  1.65444e+05
     682,    4606,           1,          0,7.63462e-01,3.69827e-01,6.64781e-01,6.45654e-02,1.98783e-01,9.74230e-03,2.89269e-01, 1.39170e-02,  2.54939e-01,6.57381e-01,1.50076e+00,3.926660e-01,  1.65444e+05
     960,    6598,           1,          0,6.92013e-01,3.29052e-01,6.06371e-01,5.40364e-02,1.82773e-01,8.55986e-03,3.74672e-01, 2.06090e-02,  3.40481e-01,8.96319e-01,2.16307e+00,2.873874e-01,  1.65444e+05
    1390,    8926,           1,          0,6.18812e-01,2.94453e-01,5.42041e-01,4.91722e-02,1.63021e-01,6.75111e-03,4.55998e-01, 3.13330e-02,  4.46655e-01,1.39854e+00,2.95438e+00,3.020648e-01,  1.65444e+05
    1826,   11272,           1,          0,5.69931e-01,2.69300e-01,5.00223e-01,4.55674e-02,1.48402e-01,5.34861e-03,5.49687e-01, 4.37360e-02,  5.52514e-01,1.76587e+00,3.55432e+00,3.016092e-01,  1.65444e+05
    2619,   15642,           1,          0,5.08147e-01,2.42214e-01,4.44706e-01,4.22253e-02,1.33332e-01,4.13508e-03,7.50237e-01, 5.80330e-02,  7.71582e-01,2.39141e+00,5.12353e+00,3.181484e-01,  1.65444e+05
    3482,   21024,           1,          0,4.57876e-01,2.17466e-01,4.01504e-01,3.39588e-02,1.19725e-01,3.38238e-03,1.12483e+00, 7.90850e-02,  1.07908e+00,3.21696e+00,6.97887e+00,3.657579e-01,  1.65444e+05
    4559,   27712,           1,          0,4.18271e-01,1.97365e-01,3.67679e-01,2.84580e-02,1.09814e-01,2.74334e-03,1.46210e+00, 1.02256e-01,  1.39157e+00,4.22901e+00,9.40893e+00,3.356974e-01,  1.65444e+05
    6134,   38250,           1,          0,3.78982e-01,1.76914e-01,3.34400e-01,2.24774e-02,1.00841e-01,2.59586e-03,1.96770e+00, 1.31202e-01,  1.91113e+00,5.83486e+00,1.30664e+01,3.324104e-01,  1.65444e+05
    8072,   49952,           1,          0,3.45994e-01,1.61207e-01,3.05489e-01,2.00084e-02,9.17960e-02,2.10846e-03,2.49160e+00, 1.74593e-01,  2.53550e+00,7.55520e+00,1.64365e+01,3.316918e-01,  1.65444e+05
   11318,   68054,           1,          0,3.15024e-01,1.45248e-01,2.79012e-01,1.71791e-02,8.33052e-02,1.74014e-03,3.31186e+00, 2.54207e-01,  3.36117e+00,1.03423e+01,2.24203e+01,2.774401e-01,  1.65444e+05
   15730,   92120,           1,          0,2.85389e-01,1.31336e-01,2.52863e-01,1.60539e-02,7.52274e-02,1.40508e-03,4.55586e+00, 3.86296e-01,  4.59748e+00,1.39379e+01,3.02039e+01,3.001314e-01,  1.65444e+05
   20893,  117374,           1,          0,2.53565e-01,1.21296e-01,2.22149e-01,1.52381e-02,6.66582e-02,1.01992e-03,5.69242e+00, 5.35270e-01,  5.95774e+00,1.77295e+01,3.79364e+01,4.165378e-01,  1.65444e+05
   27866,  156276,           1,          0,2.28863e-01,1.10076e-01,2.00250e-01,1.27130e-02,6.01347e-02,8.41089e-04,7.40673e+00, 7.55207e-01,  8.09820e+00,2.35421e+01,5.15997e+01,3.559039e-01,  1.65444e+05
   36503,  210396,           1,          0,2.10035e-01,9.93659e-02,1.84752e-01,1.03832e-02,5.54956e-02,7.18036e-04,9.85960e+00, 1.01960e+00,  1.14269e+01,3.20253e+01,6.95608e+01,3.179756e-01,  1.65444e+05
   47253,  278104,           1,          0,1.91832e-01,9.05584e-02,1.68909e-01,8.27907e-03,5.11890e-02,6.37210e-04,1.26666e+01, 1.33567e+00,  1.38646e+01,4.10275e+01,8.81482e+01,3.511958e-01,  1.65444e+05
   61619,  361634,           1,          0,1.76621e-01,8.30588e-02,1.55706e-01,7.19034e-03,4.70849e-02,5.51401e-04,1.67072e+01, 2.03278e+00,  1.86035e+01,5.40294e+01,1.15276e+02,3.112314e-01,  1.65444e+05
   82112,  480244,           1,          0,1.63898e-01,7.53532e-02,1.45404e-01,6.48893e-03,4.35876e-02,4.81199e-04,2.21851e+01, 2.80492e+00,  2.64737e+01,7.15041e+01,1.57154e+02,2.603777e-01,  1.65444e+05
  109480,  619158,           1,          0,1.48318e-01,6.93877e-02,1.30954e-01,5.87046e-03,3.92048e-02,3.72392e-04,2.85164e+01, 4.07249e+00,  3.19005e+01,9.23601e+01,1.96061e+02,3.472478e-01,  1.65444e+05
  146199,  811430,           1,          0,1.34151e-01,6.34931e-02,1.18044e-01,5.52849e-03,3.52728e-02,2.92772e-04,3.69305e+01, 5.34122e+00,  4.23942e+01,1.19276e+02,2.56571e+02,3.471138e-01,  1.65444e+05
  192739, 1069834,           1,        NaN,1.23360e-01,5.76333e-02,1.08945e-01,5.19073e-03,3.25758e-02,2.61211e-04,4.94447e+01, 8.18979e+00,  5.47260e+01,1.57894e+02,3.43120e+02,3.034293e-01,  1.65444e+05


==> plots/ficheraThresh/Fig_Fichera_S1_threshold_safem_median.csv <==
    ndof,   nElem,isExactLevel,cardControl,        eta,     etaVol,    etaJump,      oscDb,    errGrad,      errL2,  setupTime,solutionTime,estimatorTime,  errorTime,   fullTime,    rate,ndofThreshold
       0,      42,           1,          0,3.17720e+00,2.05581e+00,2.40009e+00,3.28352e-01,6.50813e-01,9.02762e-02,5.07762e-01, 1.69700e-03,  1.20190e-02,3.16830e-02,5.53161e-01,     NaN,          Inf
       3,      60,           1,          0,3.20794e+00,2.15335e+00,2.35610e+00,3.20543e-01,6.25115e-01,7.74948e-02,5.30950e-02, 2.90000e-05,  8.86300e-03,3.45480e-02,1.09164e-01,       0,          Inf
       6,      78,           1,          0,3.25585e+00,2.24666e+00,2.33123e+00,3.44149e-01,6.04609e-01,6.68509e-02,5.74750e-02, 2.70000e-05,  9.31300e-03,4.00150e-02,1.15495e-01,-2.138499e-02,          Inf
      11,     100,           1,          0,3.02156e+00,2.13379e+00,2.10941e+00,3.56551e-01,5.53517e-01,5.20237e-02,6.88750e-02, 7.60000e-05,  1.18240e-02,5.83980e-02,1.47340e-01,1.232071e-01,          Inf
      15,     118,           1,          0,2.65197e+00,1.96033e+00,1.75521e+00,3.30600e-01,4.82220e-01,4.86865e-02,6.74100e-02, 8.60000e-05,  1.25380e-02,4.98690e-02,1.36980e-01,4.206603e-01,          Inf
      18,     142,           1,          0,2.41004e+00,1.77058e+00,1.61236e+00,2.71353e-01,4.36083e-01,3.64938e-02,6.88490e-02, 9.70000e-05,  1.44420e-02,5.61550e-02,1.48634e-01,5.246758e-01,          Inf
      19,     162,           1,          0,2.41129e+00,1.62622e+00,1.75845e+00,2.78581e-01,4.84958e-01,5.08734e-02,7.39220e-02, 9.80000e-05,  1.55880e-02,5.65110e-02,1.54082e-01,-9.636713e-03,          Inf
      25,     204,           1,          0,2.20620e+00,1.39132e+00,1.68982e+00,2.75787e-01,4.66068e-01,5.44710e-02,6.48650e-02, 1.21000e-04,  2.14280e-02,6.33210e-02,1.65196e-01,3.239003e-01,          Inf
      32,     236,           1,          0,2.01872e+00,1.25925e+00,1.55554e+00,2.64258e-01,4.38969e-01,5.68824e-02,7.08050e-02, 1.31000e-04,  2.13430e-02,7.28510e-02,1.77635e-01,3.597523e-01,          Inf
      35,     274,           1,          0,1.91838e+00,1.17303e+00,1.50002e+00,2.32674e-01,4.25864e-01,5.68442e-02,7.24970e-02, 1.49000e-04,  2.42540e-02,8.85200e-02,1.98965e-01,5.689073e-01,          Inf
      35,     370,           1,          0,1.77330e+00,1.11310e+00,1.36678e+00,1.93766e-01,4.02748e-01,4.27194e-02,7.58540e-02, 1.06000e-04,  2.21330e-02,1.01696e-01,2.30162e-01,     Inf,          Inf
      38,     414,           1,          0,1.70235e+00,1.00442e+00,1.36163e+00,1.87372e-01,4.05654e-01,4.22779e-02,8.33480e-02, 1.61000e-04,  3.34450e-02,1.07992e-01,2.43399e-01,4.965306e-01,          Inf
      45,     462,           1,          0,1.60595e+00,8.99029e-01,1.31778e+00,1.85145e-01,3.94016e-01,4.38348e-02,8.66860e-02, 1.77000e-04,  3.57340e-02,1.26818e-01,2.73831e-01,3.447788e-01,          Inf
      72,     654,           1,          0,1.48254e+00,8.33149e-01,1.21656e+00,1.54180e-01,3.48502e-01,3.05194e-02,9.82790e-02, 2.06000e-04,  4.58530e-02,1.40718e-01,3.39549e-01,1.701186e-01,          Inf
      92,     752,           1,          0,1.37760e+00,7.55981e-01,1.14290e+00,1.41583e-01,3.36657e-01,3.16834e-02,9.72810e-02, 2.49000e-04,  5.29190e-02,1.49454e-01,3.35504e-01,2.995141e-01,          Inf
     150,    1116,           1,          0,1.24678e+00,6.92359e-01,1.02919e+00,1.25999e-01,3.15941e-01,2.59070e-02,1.31784e-01, 5.46000e-04,  7.66420e-02,1.92524e-01,4.94624e-01,2.041099e-01,          Inf
     200,    1394,           1,          0,1.17322e+00,6.14948e-01,9.91231e-01,1.25463e-01,2.96846e-01,2.25655e-02,1.45997e-01, 7.14000e-04,  9.58260e-02,2.22279e-01,5.44148e-01,2.113916e-01,          Inf
     254,    1676,           1,          0,1.07820e+00,5.55987e-01,9.15596e-01,1.22815e-01,2.70867e-01,1.79662e-02,1.55511e-01, 9.36000e-04,  1.05139e-01,2.55364e-01,5.92346e-01,3.533433e-01,          Inf
     311,    2034,           1,          0,1.00460e+00,5.06005e-01,8.61432e-01,1.05427e-01,2.55655e-01,1.66807e-02,1.73867e-01, 1.13600e-03,  1.23814e-01,3.09284e-01,7.12394e-01,3.492381e-01,  1.65444e+05
     401,    2746,           1,          0,9.15681e-01,4.54422e-01,7.90786e-01,8.14168e-02,2.36006e-01,1.25839e-02,1.99822e-01, 1.25800e-03,  1.56374e-01,3.90959e-01,9.13048e-01,3.646262e-01,  1.65444e+05
     550,    3616,           0,          0,8.28440e-01,4.07745e-01,7.17314e-01,7.42753e-02,2.12630e-01,1.25800e-02,2.27014e-01, 7.75000e-04,  2.01300e-01,5.11555e-01,1.16390e+00,3.168902e-01,  1.65444e+05
     682,    4610,           0,          0,7.60593e-01,3.69628e-01,6.61604e-01,6.44680e-02,1.99021e-01,1.14218e-02,2.55582e-01, 5.48000e-04,  2.32102e-01,6.31768e-01,1.37386e+00,3.972201e-01,  1.65444e+05
     971,    6626,           0,          0,6.88345e-01,3.28808e-01,6.02351e-01,5.36376e-02,1.82890e-01,1.07649e-02,3.55946e-01, 1.05600e-03,  3.41497e-01,9.47294e-01,2.14872e+00,2.825059e-01,  1.65444e+05
    1384,    8880,           0,          0,6.14386e-01,2.94742e-01,5.36824e-01,4.91603e-02,1.64011e-01,1.04279e-02,4.39989e-01, 8.86000e-04,  4.43417e-01,1.40108e+00,2.86300e+00,3.207227e-01,  1.65444e+05
    1820,   11248,           0,          0,5.65369e-01,2.69441e-01,4.94942e-01,4.55674e-02,1.49733e-01,9.19222e-03,5.43687e-01, 1.35300e-03,  5.38114e-01,1.73650e+00,3.43424e+00,3.036021e-01,  1.65444e+05
    2557,   15484,           0,          0,5.12462e-01,2.42793e-01,4.49365e-01,4.17045e-02,1.36814e-01,8.46342e-03,7.06579e-01, 1.68800e-03,  7.52838e-01,2.35718e+00,4.90000e+00,2.889812e-01,  1.65444e+05
    3430,   20694,           0,          0,4.58966e-01,2.18473e-01,4.02186e-01,3.41466e-02,1.22712e-01,7.89409e-03,1.07420e+00, 1.34500e-03,  1.04251e+00,3.24808e+00,6.71018e+00,3.753504e-01,  1.65444e+05
    4424,   26902,           0,          0,4.18089e-01,1.99198e-01,3.66476e-01,2.85277e-02,1.12553e-01,7.26693e-03,1.43504e+00, 3.65000e-03,  1.34642e+00,4.10145e+00,8.67624e+00,3.665500e-01,  1.65444e+05
    5999,   37132,           0,          0,3.78914e-01,1.78634e-01,3.33338e-01,2.34992e-02,1.03223e-01,7.04097e-03,1.90762e+00, 2.28700e-03,  1.78899e+00,5.69202e+00,1.21080e+01,3.230505e-01,  1.65444e+05
    7892,   48754,           0,          0,3.46375e-01,1.62517e-01,3.05208e-01,2.02812e-02,9.46380e-02,6.70986e-03,2.54054e+00, 2.71700e-03,  2.44827e+00,7.49861e+00,1.56899e+01,3.273928e-01,  1.65444e+05
   10890,   65404,           0,          0,3.13539e-01,1.47426e-01,2.76177e-01,1.72658e-02,8.60976e-02,6.45636e-03,3.26847e+00, 4.87500e-03,  3.26238e+00,9.80683e+00,2.09539e+01,3.093142e-01,  1.65444e+05
   15147,   88492,           0,          0,2.84771e-01,1.33131e-01,2.51219e-01,1.61176e-02,7.84338e-02,6.31541e-03,4.20436e+00, 6.19900e-03,  4.41677e+00,1.35273e+01,2.86472e+01,2.916631e-01,  1.65444e+05
   20219,  113852,           0,          0,2.54929e-01,1.22420e-01,2.23083e-01,1.53576e-02,7.05179e-02,6.10704e-03,5.38184e+00, 5.42100e-03,  5.73811e+00,1.80767e+01,3.63198e+01,3.832892e-01,  1.65444e+05
   26834,  150094,           0,          0,2.30427e-01,1.11582e-01,2.01162e-01,1.34040e-02,6.43531e-02,5.94816e-03,6.97230e+00, 8.63500e-03,  7.61651e+00,2.26897e+01,4.73674e+01,3.570159e-01,  1.65444e+05
   34991,  201848,           0,          0,2.10970e-01,1.00786e-01,1.85031e-01,1.06798e-02,5.95909e-02,5.83548e-03,9.68283e+00, 1.19970e-02,  1.00526e+01,3.03358e+01,6.40304e+01,3.323729e-01,  1.65444e+05
   45648,  265718,           0,          0,1.92383e-01,9.19828e-02,1.68740e-01,8.78536e-03,5.51693e-02,5.73370e-03,1.22397e+01, 1.50860e-02,  1.30315e+01,3.95936e+01,8.21810e+01,3.468802e-01,  1.65444e+05
   58983,  348842,           0,          0,1.77149e-01,8.40295e-02,1.55782e-01,7.26340e-03,5.16940e-02,5.65356e-03,1.62237e+01, 1.80550e-02,  1.75156e+01,5.16045e+01,1.07973e+02,3.218941e-01,  1.65444e+05
   78292,  460076,           0,          0,1.64519e-01,7.64183e-02,1.45545e-01,6.59605e-03,4.83214e-02,5.59046e-03,2.12314e+01, 2.58650e-02,  2.31372e+01,6.86562e+01,1.43587e+02,2.611796e-01,  1.65444e+05
  105469,  598190,           0,          0,1.48448e-01,7.02329e-02,1.30650e-01,5.88978e-03,4.41900e-02,5.54077e-03,2.85323e+01, 4.63320e-02,  3.12293e+01,8.78767e+01,1.87011e+02,3.449731e-01,  1.65444e+05
  139492,  777266,           0,          0,1.35145e-01,6.43934e-02,1.18690e-01,5.51477e-03,4.09260e-02,5.50011e-03,3.54254e+01, 4.43480e-02,  4.05514e+01,1.17009e+02,2.44866e+02,3.357969e-01,  1.65444e+05
  183950, 1020604,           1,        NaN,1.25303e-01,5.85476e-02,1.10657e-01,5.27464e-03,3.30819e-02,2.71178e-04,4.67203e+01, 8.19304e+00,  5.31885e+01,1.51429e+02,3.28537e+02,2.733257e-01,  1.65444e+05

